Secure Near-Field ISAC with Pinching-Antenna Systems: Exploiting Constructive-Destructive Interference

This paper investigates secure near-field integrated sensing and communication (ISAC) with pinching-antenna systems (PASS), where a base station serves legitimate users while localizing a target that may also eavesdrop on the transmitted data. We jointly design symbol-level precoding (SLP) and the transmit and receive pinching-antenna positions to minimize the Cartesian position error bound (PEB) averaged over the data symbols. Constructive interference ensures reliable reception at the legitimate users, whereas destructive interference drives the target's observation toward incorrect symbol regions without sacrificing the illumination required for sensing. We derive the PEB for unknown complex target reflectivity and establish an exact factorization into transmit-illumination and receive-geometry terms. This decomposition reveals the distinct sensing roles of the two apertures, enables separate receive-placement and joint transmit-placement/SLP optimization, and provides analytical insights into local position identifiability, the range-information limitations of compact arrays, sensing-oriented receive placement, and in-waveguide attenuation. Building on these results, we develop an efficient algorithm by combining geometry-informed receive initialization, one-dimensional transmit-position searches, and convex per-symbol precoding. Numerical results demonstrate sub-millimeter localization, erroneous symbol decisions at the target, an expanded feasible operating region, and substantial gains over fixed-placement PASS and fully digital extremely large-scale MIMO (XL-MIMO) benchmarks.

==> figures/data/figA.dat <==
gam opt1 opt2 opt3 un1 un2 un3
10 0.090923341 0.093429994 0.095770024 0.54866804 0.55668492 0.68952948
12.5 0.090911507 0.091447123 0.095852325 0.54866804 0.55689627 0.69156668
15 0.090901025 0.091439432 0.095970842 0.54866804 0.55718314 0.69438529
17.5 0.090891925 0.091471896 0.096149571 0.54866804 0.55757478 0.69832915
20 0.090884228 0.091525341 0.09645277 0.54866804 0.55801792 0.70397649
22.5 0.090877883 0.091638814 0.09674213 0.54866804 0.55867575 0.68193685
25 0.090872945 0.091178069 0.096116751 0.54866804 0.55963034 0.6947773
27.5 0.090869544 0.091332514 0.096827083 0.54866804 0.56103358 0.71897834
30 0.090867313 0.091623887 0.098063936 0.54866804 0.56316134 0.74664771
32.5 0.090867311 0.092142312 0.099603364 0.54866804 0.56678493 0.90079224
35 0.090867291 0.09298004 0.10275317 0.54866804 0.57351792 nan
37.5 0.090866791 0.094653911 0.10877431 0.54866804 0.58424238 nan
40 0.090866853 0.098132405 nan 0.54866804 0.60257503 nan
42.5 0.090868282 0.10474876 nan 0.54866805 0.64163383 nan
45 0.090870332 0.12505995 nan 0.5487429 0.73492891 nan


==> figures/data/figB.dat <==
gam opt20 opt25 opt30 un20 un25 un30
10 0.29563716 0.16617376 0.093429994 1.7646076 0.99082731 0.55668492
12.5 0.29579059 0.16620082 0.091447123 1.7666878 0.99152375 0.55689627
15 0.29606722 0.16624899 0.091439432 1.7697065 0.99231178 0.55718314
17.5 0.29657062 0.16633527 0.091471896 1.7741439 0.99348158 0.55757478
20 0.29692103 0.16649083 0.091525341 1.7808725 0.99517912 0.55801792
22.5 0.29809483 0.16677391 0.091638814 1.7923313 0.99767446 0.55867575
25 0.30064674 0.16697097 0.091178069 1.8136229 1.0014582 0.55963034
27.5 0.30506888 0.16763104 0.091332514 1.8475366 1.007902 0.56103358
30 0.31220581 0.16906609 0.091623887 1.9055096 1.0198751 0.56316134
32.5 0.32644681 0.17155284 0.092142312 2.0290242 1.0389462 0.56678493
35 0.39547434 0.17556623 0.09298004 2.3240494 1.0715468 0.57351792
37.5 nan 0.18357451 0.094653911 nan 1.1410042 0.58424238
40 nan 0.22239157 0.098132405 nan 1.3069088 0.60257503
42.5 nan nan 0.10474876 nan nan 0.64163383
45 nan nan 0.12505995 nan nan 0.73492891


==> figures/data/figC_eve.dat <==
I Q
0.49872611 -362.30978
2.3044258 -363.08898
-0.68390153 -362.00336
0.30752791 -361.78095
-0.076227595 -361.85416
0.90632195 -362.04123
0.7911623 -362.15278
-0.10326193 -361.64782
-0.039473116 -361.7
0.74224782 -362.55908
0.51833356 -362.31315
0.91064471 -361.68908
0.22234128 -363.33831
1.0440654 -362.52555
1.1329951 -365.25745
-0.32858902 -364.01298
0.28294084 -363.22877
-0.3049576 -361.73532
0.0014571742 -362.17952
0.99002621 -362.36346
-388.85513 -1.8739291
-37.877179 388.66214
-389.27146 -0.56553172
-37.117292 387.88496
-389.14806 -0.077606132
-39.561092 386.9986
-36.096985 387.90317
-388.51668 0.33245462
-389.31011 -0.45998276
-388.10642 1.0530219
-37.406125 387.56998
-38.778454 387.06627
-39.717218 386.95005
-388.99693 0.71532886
-389.06265 0.43510204
-39.140272 385.5407
-37.296245 386.33536
-389.00212 0.060567261
-388.69477 -0.53433012
-387.79816 -0.17834571
112.64404 348.47313
-368.43698 1.2731565
113.50776 347.88488
0.43572683 -368.51747
-0.21644343 -366.72479
113.66901 348.39439
-366.66562 0.11826923
-368.78328 0.46838803
0.01742674 -366.99549
-367.075 1.1011136
111.81983 348.4333
0.48762194 -367.40829
-1.8484234 -368.01729
-368.25013 -0.69437607
113.48599 347.97682
0.40510971 -367.9249
113.62385 349.18585
-0.21143366 369.1899
-367.46525 0.77403067
-366.97111 -0.081230255
-395.72458 -0.26955363
-1.6779687 397.02325
-1.1890197 397.75594
0.7728814 -395.53535
0.068129422 -395.804
-1.5859958 396.06696
8.5951229 396.93819
-0.12280459 -394.99369
8.4984629 397.28035
6.7466113 397.16812
-1.9960206 397.27575
-396.33155 1.7902865
1.7728332 -394.62283
8.4733528 397.17228
-396.45677 -0.36903809
8.7628294 396.85558
-1.1997752 396.57688
-0.012628858 -394.52662
-2.4448225 398.64053
7.320291 396.63679
-396.96366 -0.46351788
-397.06266 0.2528198
-395.80351 -0.85252776
-395.97483 0.5487628
-7.769907 397.25751
-396.46219 -0.092258876
-395.18002 -1.1687149
-398.00239 0.47806538
-396.37262 -0.66907797
-9.3858171 395.96276
-395.27207 -0.14406116
-9.3776797 396.65855
-396.02867 -0.60945257
-7.7020807 396.19856
-395.88029 -0.13718448
-397.38348 -0.088777053
-395.25902 1.3934652
-396.24994 -0.23441639
-8.4874675 395.83899
-8.9551395 396.24688
7.3018671 361.22792
-361.45104 1.6913127
-362.2889 0.99286229
-361.99051 2.0554491
-362.3164 10.093538
-5.2436182 361.90424
-361.82561 10.25124
-363.11939 1.080805
-361.58008 10.680324
-362.57496 8.9274047
-361.2287 1.3549452
7.2713356 360.86646
-362.46868 2.7179457
-363.29585 0.71239643
-362.40854 1.2206537
-362.15325 9.6807273
8.6618467 360.92033
-6.166264 362.66876
-362.6467 1.0261973
-5.8147473 360.78496
-0.50214495 304.45303
1.6250236 304.37368
0.43405004 305.32513
-0.43820335 305.45965
1.5575203 304.85517
0.062376401 304.37168
0.81486797 303.77472
0.73215022 304.48159
1.3563873 304.97304
-0.23170113 303.71066
1.0712043 304.36148
0.077321908 303.29192
0.72551171 306.01164
-0.90389735 303.80927
0.13188481 305.54568
0.20338699 306.16064
-0.84860278 304.44867
0.8767249 305.48104
-1.0294998 304.02833
0.57147437 305.23658
-1.876214 376.61899
-377.41841 -0.75961712
-377.77559 -2.2462356
6.4444238 -378.59521
7.3086813 -377.97147
-376.83532 0.21980538
-13.999272 -377.85036
-15.03829 -377.60105
-378.08412 -1.4446163
-1.0993781 376.2981
8.3756702 -377.77912
-0.43862342 377.00506
-377.57781 -0.69718617
-14.871234 -377.51814
6.6944871 -377.02218
7.6091585 -377.49618
-14.480836 -376.47632
-377.50742 -0.2048501
-15.035269 -376.62197
-15.13497 -377.95146
-0.74927111 345.47353
1.289266 -345.95463
-344.80809 -0.73274224
86.278816 334.31688
-346.83669 -0.8222693
0.084530085 -345.25568
86.2448 335.44933
-345.14169 0.089087284
-1.26282 346.01016
-0.31300394 -346.02797
-346.92248 -1.1690947
-0.53234649 346.39124
-0.3345109 346.59396
85.921782 335.97705
-0.40002545 345.8357
85.725889 335.50625
-346.50409 0.97050909
86.638742 333.64832
0.51519104 -345.86205
0.37562559 345.22759
-0.35832437 406.28544
47.411379 403.05516
-0.65703068 -404.18613
0.47917435 406.29102
46.75197 402.23528
46.248967 401.95364
0.35704808 406.28795
47.374483 402.97566
0.15602446 405.55475
0.46318889 406.43562
-406.14332 -5.302218
-0.4535103 405.8439
0.50984487 404.86088
-1.9475339 -406.05709
-0.6702844 407.29801
0.83878588 403.97724
-0.40370199 -404.10955
45.765829 403.64117
0.41986071 -403.91223
-0.52126738 405.90624
-0.00075867734 365.27785
-363.41734 39.329268
-362.47727 38.14781
-363.16918 40.365046
-0.4197093 365.03642
-0.8517336 364.49689
-364.74392 38.559173
-0.90137436 364.96332
-1.0273646 365.16702
-363.63936 39.627474
-364.61423 39.894477
-363.11273 40.837725
0.43677185 364.76826
-1.6948637 365.77863
-0.065788862 364.52703
-1.9032631 365.64741
-0.3622289 364.47993
0.13270833 365.20809
-0.38749894 363.93503
0.61793444 365.64001
1.5506114 -381.2114
-1.1230083 -383.60832
-0.20983203 -381.56598
-1.2326485 -382.25061
-0.89642429 -381.62488
0.91376998 -381.4805
0.51285283 -382.22871
-1.0683581 -381.60206
1.4856355 -383.30549
0.57563512 -381.85888
0.47519181 -381.76559
0.38678895 -381.04569
0.45248627 -381.8625
0.20595453 -381.37784
-0.70839123 -381.73633
0.16781308 -381.15925
-0.65936067 -381.98458
-0.70040478 -381.85691
0.73810555 -382.23994
-0.042518638 -382.27195
0.25972331 -347.24548
0.45710847 -348.50765
0.52578048 -347.20428
-0.58278055 -347.71119
0.076826516 -347.26574
0.41029345 -347.77528
-0.20387552 -345.93336
-0.27585145 -346.56975
-0.89542578 -347.2927
-0.043228169 -346.60994
0.12790933 -348.05406
0.34831978 -346.64117
-0.10808225 -347.53549
-0.38523602 -347.06697
-0.74678832 -347.95035
-0.5979771 -347.67268
-0.85897038 -346.61992
-1.608361 -347.35784
1.5071291 -347.94047
-0.34086851 -348.66037
0.77165244 268.87795
1.1591827 268.59007
-0.036139702 268.8849
-0.61051744 269.10232
-1.1158361 269.32856
1.0118734 269.38467
1.2364648 268.71057
0.17134972 269.18978
0.8425602 269.27836
0.59500066 267.8191
1.2176866 268.30279
-0.17176797 268.22934
0.34389436 269.67307
0.61130702 269.06271
0.44330021 267.86828
-0.16918203 270.86452
-1.1997871 269.39555
-1.0033584 267.93433
-0.87859896 268.50386
0.22495592 268.38461
-0.014344766 -333.38252
-0.87035413 -335.60129
0.26983165 -333.58016
-0.47483918 -334.19754
-1.1429463 -334.64507
-0.25919064 -333.86288
0.608438 -333.64562
-0.77425023 -332.79411
-0.95062558 -333.85237
1.4219514 -333.81973
0.52884094 -334.70263
0.2794746 -334.81748
0.21831414 -334.48104
-0.56344658 -332.69589
-0.72520877 -333.397
0.19461528 -333.18274
0.21871653 -333.51967
0.67145493 -334.68623
-0.044246855 -335.42436
0.1036955 -333.9379
-373.24641 28.467073
-9.6914469 371.92551
-371.28387 18.447292
-372.36539 19.831769
-370.77275 27.590694
-371.49099 18.997664
-5.0510056 372.55766
-5.064504 373.64692
-9.6814323 372.02337
-5.3170429 371.74966
-372.52348 27.144717
-3.6998942 373.06437
-372.18791 27.257322
-4.628185 373.54079
-371.44729 27.399106
-8.8533408 371.97521
-372.12218 19.637337
-8.9422563 372.56241
-9.0498998 372.71048
-5.7700431 372.29819
-1.2586312 390.01113
-391.11404 -0.54657828
1.1637393 389.18639
0.51489876 -390.84498
0.40297846 -390.33677
-390.44837 -0.80089335
63.331349 -385.84888
0.23669906 -390.52857
-390.38027 -2.6911429
-390.39619 -1.4907697
-390.93501 -0.73501963
-0.85511963 -391.19237
62.127093 -385.26441
-0.56162666 389.44875
-0.26947255 388.97223
62.287476 -386.91369
-391.43056 -1.7556709
-0.48506469 390.12469
64.508364 -386.02585
-1.0833273 -392.16235
-19.516894 260.69666
-20.56569 262.72332
-261.25977 5.8581368
-18.654118 261.08955
-262.39649 7.0189962
-15.266012 261.61433
-263.53789 4.9351413
-19.968308 260.8335
-19.688153 260.9854
-19.345646 260.86389
-15.937128 262.31994
-262.19762 6.7177618
-17.76022 261.44571
-18.636638 260.81257
-14.77128 262.41127
-263.72172 6.4241914
-261.73563 6.5923612
-16.672603 260.37754
-262.82889 6.5652446
-261.4315 5.7146988
-331.90526 -1.554074
-331.10032 -0.37270483
-331.72658 1.3082853
-331.25322 -0.80210187
-332.71747 0.50441533
-331.5148 1.1612821
-331.91625 -0.40158557
-330.89247 -1.0866899
-331.35185 -1.443553
-331.4042 0.16959053
-331.93864 -0.20292828
-333.01929 0.22434575
-332.87673 0.60323577
-332.64278 0.73129702
-332.14437 -0.90177893
-332.76387 0.29734952
-332.67778 0.56425855
-331.77404 1.07658
-331.28004 0.71408186
-332.52265 0.65081392
-0.93525861 -385.34585
-0.70247121 -385.91385
0.11632775 -384.64079
0.89758324 -384.58878
0.23553694 -384.14171
0.7171632 -383.79825
0.25733301 -385.01145
-0.20138513 -383.83522
-1.0202429 -384.53269
-0.19285548 -384.40266
-0.067534186 -383.78729
-0.44674766 -384.39599
0.65608774 -383.6524
0.85426152 -386.09453
0.090348674 -383.08839
0.68181255 -384.7941
0.74767935 -384.69011
0.71313029 -384.11244
-0.8587042 -383.948
-0.0336355 -385.04196
-312.55583 1.2183185
-312.77762 -1.0737215
-59.545519 305.95858
-310.56524 0.27988581
-61.631129 305.60461
-72.342968 302.58675
-311.30531 -0.78339429
-71.900557 302.96639
-312.09281 -0.48801152
-73.323923 302.66964
-312.25171 0.73525781
-59.888562 305.35691
-72.563323 303.42042
-71.386866 303.57896
-59.34171 304.5667
-312.81384 -1.7943153
-311.25211 -2.0133687
-59.511619 304.76322
-60.376326 304.21015
-311.33029 -0.89690277
-1.1258256 -304.7679
-1.7719002 306.68421
-2.9682993 307.95129
-0.84565995 -306.78674
11.599657 305.54212
-0.88883022 -305.75679
10.872644 305.75022
-306.05201 0.80734467
-0.027050733 307.6146
11.330566 304.57103
-1.3906185 307.74443
12.661209 304.49454
-1.1929582 -305.23455
-1.2265377 306.55162
-0.63108838 -305.76228
10.753575 304.84004
-1.062236 -306.23725
-0.31752821 -306.7385
9.9583508 304.78253
-0.87563769 307.28195
-284.65969 21.248435
20.226746 283.43051
-284.57349 21.230247
-284.65287 20.79546
-284.51897 -8.7204542
-283.05939 -7.3890347
-284.59912 21.482697
-284.85905 -7.058006
-285.23857 -7.1477658
15.039742 -283.6857
17.470947 283.82508
-284.31446 20.113916
-282.82993 21.333083
15.746338 -285.24329
-284.51026 19.994256
19.250635 284.22074
18.21543 283.93765
-284.29019 19.837993
15.407665 -284.2218
-285.06192 -8.3039997
0.34232525 404.533
-0.09097294 406.33047
0.3517081 405.65677
-0.28477631 404.9482
0.65528916 406.16873
0.48420357 405.12058
0.52638812 405.8485
-0.53024554 405.32145
0.18144471 404.17791
-0.32457603 405.30102
-0.52698229 406.31204
0.92867093 404.35569
1.308661 404.73224
-0.79404392 405.68885
-0.17064998 403.47401
0.1610587 405.98377
-0.079879118 404.65045
-0.75123238 405.63702
-0.11813406 405.04821
-0.1038632 404.21092
-0.56094366 331.92342
-0.83378889 331.52766
0.30346998 332.71283
-0.075411768 332.0389
-0.50145156 329.86568
-0.093813477 328.73528
-1.209693 330.13982
-0.60595082 331.2523
0.30139113 332.8697
0.041414637 329.66003
-0.78798588 330.64988
0.76706918 330.18908
1.0660768 331.85426
1.7078446 332.1695
-1.2621526 334.19548
-0.52973723 330.36126
-0.37759394 332.19054
-0.96156493 331.99013
0.90731542 332.46179
-0.80123526 329.70389
-1.211378 -324.63021
63.085106 -314.27403
-324.97273 -0.93144908
-2.5937888 319.74618
63.121229 -315.1218
-2.2888418 319.68687
-0.25829012 -324.52102
-326.0388 0.45591988
-324.79651 -1.6077672
-0.14899901 -324.28494
-1.1655294 -325.19094
-0.93314647 321.00991
-0.71447539 320.57424
-2.1652814 321.03384
-0.75854389 320.76169
-0.02430035 -326.32908
63.228843 -316.32952
63.283908 -313.81291
-325.96489 -0.69064136
-0.22235591 -324.3607
-0.3284096 -407.72595
-408.43508 -1.638512
-407.70425 -5.66234
-408.88869 -1.4403289
-0.64563451 -408.70906
-8.2290751 -408.19623
-407.99673 -1.0228286
-8.3899084 -407.34812
-1.5148716 -407.37838
-407.42718 -6.8884574
-408.21001 -6.7633562
-407.70547 -1.1182416
-408.30433 -3.0667095
-407.54098 -5.461803
-408.40821 -1.2195373
-407.3972 -5.1144133
-408.00429 -4.9440432
-8.117376 -408.09532
-409.28771 -1.5226507
-407.68709 -1.305436
-1.7579853 343.80892
156.21296 304.05861
-344.4102 0.47389777
156.17466 304.676
155.55362 307.4952
-1.3269148 -343.37684
154.36163 306.20032
0.64734271 -343.64278
155.64416 305.13928
-343.47385 0.97865049
-344.15981 -0.81558408
-344.0158 -0.93452034
-0.38460442 -342.86914
-344.03796 0.974957
155.55732 305.82778
-0.33321687 -343.32807
1.0739346 343.60743
-0.57011443 342.51131
156.82436 306.12972
-0.10521937 -343.15185
-2.859065 357.72907
-1.4400927 -358.96547
-360.25879 -1.2596256
-1.0245112 357.99572
-1.2148406 -359.51978
-2.2342636 -359.51068
-2.6497571 -359.94008
-0.14171635 358.955
12.390086 -359.21284
-361.76243 -0.23614572
-361.03392 -0.67117353
-2.2359119 357.16328
11.720837 -358.47611
-2.5732981 -358.90182
-359.54256 0.018018654
-1.6314027 358.16692
12.646398 -358.5282
12.277148 -357.22677
-2.4832541 -359.30305
-1.8049124 356.77404
1.3408995 -315.2846
-1.1130861 -316.93271
0.34985867 -315.10986
-0.4916551 -315.78757
0.65784341 -315.74484
-0.19440175 -314.82224
0.29188203 -314.77737
-0.86838895 -316.45617
0.73503196 -316.49406
-0.48294387 -316.34699
-1.0041296 -314.94008
0.63867092 -315.20086
0.1917285 -315.97943
0.18696654 -315.78016
1.2379881 -316.95333
-0.72669018 -316.03682
-0.077353218 -314.75529
0.85458764 -316.66471
0.89911888 -316.01915
-1.438501 -315.49206
-390.61126 0.10906722
-0.27656722 -389.73239
0.083802321 -390.65507
19.459885 389.0505
21.216128 389.62593
21.353223 388.1049
-0.69563911 -391.0074
-388.86311 0.26937442
-0.31522095 -390.35814
20.808011 388.32065
20.724391 388.50064
-0.56319987 391.34059
1.1313699 390.28373
20.600565 388.2651
-390.52854 0.28172812
-0.50788341 -389.79604
0.61562997 389.87023
0.31523148 389.558
21.442786 389.27796
-0.11873695 389.73916
0.60387432 319.47247
0.1473774 320.86001
-1.1421575 320.23719
-0.097176532 319.69189
-0.34435006 321.86297
0.51425931 321.54746
0.54774179 319.54297
-0.59144956 320.28069
-0.34722537 321.64442
0.34608846 320.57491
0.52962281 320.26266
-0.74921528 319.0033
0.30686173 321.09308
-0.49543871 320.91455
-0.22890076 320.82794
0.66819611 320.60659
1.4588623 320.12824
-1.3569008 320.41544
0.47954165 319.46734
-1.2597446 319.4471
-333.52604 -0.0014335749
-333.88594 -0.75741656
-26.18843 332.79643
-28.356686 332.60225
-29.224015 332.9936
-334.17483 -0.15885599
-26.684083 332.05469
-335.48532 -0.7901156
-25.200995 332.38025
-27.341155 333.51586
-29.862715 333.16442
-334.80733 -1.3894407
-333.97424 -1.2089644
-27.158593 332.26793
-28.1421 333.08867
-27.014584 333.18405
-27.892392 332.00099
-28.060768 332.63436
-335.17115 1.1554045
-334.41037 -0.034358665
36.394443 -347.96389
-0.076173516 349.94304
0.11317688 -350.3178
37.208659 -348.52618
-349.50155 0.40798611
37.328576 -349.70099
0.27588561 349.53986
36.095602 -348.1756
-0.172998 349.98242
0.31016503 -349.91919
38.428417 -348.4889
37.554289 -346.72915
0.80493284 -351.66805
-0.11586013 349.4558
-348.79633 1.2932977
-349.58499 -0.071089266
-0.22881623 -349.92539
0.92165991 348.84107
-350.34649 0.38342281
-0.39526875 -349.57469
-226.58472 267.63326
-227.43245 268.5718
-352.15386 -1.1089663
-352.0514 -0.41319123
-353.64172 -0.50938516
-227.85136 268.92014
-353.61603 -0.66636571
-352.67648 -0.90445084
-352.23706 0.36073448
-226.02447 267.27526
-352.4052 0.49494964
-352.73164 -0.99132339
-226.57454 268.96971
-353.38712 -0.96322533
-225.46808 268.17731
-352.34236 -1.4857026
-351.12557 -0.81698418
-351.30743 -0.51418955
-352.7257 -0.4810566
-350.89044 -1.1691781
-308.31242 1.1917369
-27.868115 308.62593
-29.081118 306.46534
-308.77816 11.470277
-27.314886 307.52934
-307.86068 8.6588347
-308.23747 11.846466
-308.11476 11.680203
-307.8731 8.8445632
-308.54654 0.50306325
-310.07252 0.1840579
-308.10746 10.032851
-29.062812 307.95054
-28.791141 307.39122
-309.63177 0.75562556
-308.8334 9.4112489
-308.3883 10.195305
-308.58146 1.8817644
-309.72649 11.071501
-307.67937 9.3229485
-0.025419456 295.79687
0.26869401 -293.04311
0.051934779 -293.02013
1.2432602 -294.10494
45.642202 -288.24823
1.0030907 295.08395
46.612684 -288.64079
-74.23309 285.71497
46.341146 -289.64594
1.9211489 -293.97801
-75.850945 285.72286
46.674929 -289.17141
46.127083 -288.5209
-74.479303 285.80526
0.26550232 -294.3226
-74.178966 286.01528
-73.648953 285.00911
-75.731746 285.1549
-0.038026726 294.49858
-0.66530765 -292.67313
-354.30595 -1.3834773
-24.504168 -353.67007
-353.42325 -1.2336212
-355.51316 2.7282132
-28.133213 -353.58017
-354.44771 2.716355
-27.105976 -353.06497
-355.16704 3.0579734
-27.502393 -353.07559
-355.18609 0.1723384
-355.05388 0.14256977
-354.85626 -1.3725316
-26.267371 -353.22607
-26.963225 -352.01266
-353.42437 -0.90448112
-356.0885 -0.86093645
-355.9783 -1.1776196
-27.355539 -353.12906
-355.66682 0.058142304
-354.72743 -1.4338697
-369.97896 124.2351
-1.2003465 -388.58912
-389.44432 -0.71849311
-390.10774 -1.1163652
-390.8495 0.83162034
116.03685 369.25555
-368.68536 124.36495
-369.64571 123.43253
-369.66395 123.61699
-370.94759 123.95866
0.037053244 -390.02698
-0.66208166 -390.6225
115.46866 371.3596
-390.68015 -1.2413966
0.093198958 -390.97097
-0.67632426 -388.99884
-388.9747 0.61447843
115.10016 368.90306
117.18375 369.68649
-369.93574 123.9762
-358.14288 1.8184306
-356.46155 2.123294
-356.41468 0.24252991
-356.32942 3.0549007
-44.975158 354.84177
-359.66034 0.29935351
-44.431054 354.75468
-358.43887 -0.34140105
-357.18192 -0.59521506
-356.35176 1.5665972
-356.45027 2.765368
-357.3824 0.49876812
-355.42957 1.6690754
-358.44773 0.472238
-357.94502 -0.27679512
-358.52849 -0.18697103
-357.30984 3.3050312
-356.32397 2.0030991
-44.591552 354.29532
-45.452326 354.19488
-0.18852596 412.76851
0.57687359 413.64359
0.61758036 413.34915
0.85558482 412.64621
-0.20244065 411.81597
1.0338222 413.77894
0.90117132 411.7907
-0.39315055 413.54836
-1.5478434 412.64907
-0.073714973 412.50776
-0.86216614 413.53559
1.4888946 412.77162
-0.49577826 413.38472
-0.074490271 414.30942
1.1289424 413.77599
0.18118602 415.36757
1.607021 412.44483
0.72403161 413.32202
2.242596 413.59102
1.1901465 413.95006
79.092083 -398.58614
79.487017 -397.54772
71.735567 -397.21219
71.419989 -397.40058
72.139568 -398.14207
79.488348 -397.43929
72.215439 -398.14142
77.441985 -397.16332
81.579195 -397.09081
82.463195 -397.40444
70.879758 -398.43831
71.200197 -398.01734
79.210903 -396.70363
79.961542 -397.49333
79.907734 -397.91544
79.064538 -398.62922
72.248123 -397.49998
71.515032 -398.15378
80.583983 -397.21753
82.626378 -398.27073
65.468346 -383.92071
65.16567 -382.9483
64.37809 -383.55078
64.427816 -383.56159
-5.8141626 -400.12918
-4.650634 -400.21184
-6.8351991 -400.73731
-5.6538576 -399.07215
-401.34854 0.44876244
-1.3507518 395.13827
-401.49998 0.042622668
-4.3246737 -401.04248
-4.5409848 -400.12839
-0.97954229 394.67918
-5.7189077 -399.8782
-401.44894 0.18098642
-5.8740691 -399.36727
-4.962816 -400.29153
-401.04505 0.67811943
-401.25914 -0.45587999
1.8970126 -295.49745
-100.49829 -276.81068
2.4855881 296.31145
0.3830637 -296.48738
-100.62107 -277.12511
94.044177 281.06784
2.1527643 295.82925
3.5501103 295.38567
1.7238531 -295.57661
-99.505147 -278.10728
-98.740994 -277.04372
1.5054954 -295.93012
-100.50831 -277.58722
95.627851 280.73538
2.9440805 296.93441
95.686207 280.24348
94.671947 281.28406
95.121441 280.88288
2.7899059 295.2736
1.6963037 -295.83135
-414.03208 5.9523199
-414.21082 6.6997986
0.018141286 413.26856
-413.38281 6.4283705
-412.04819 5.108636
-0.93834692 413.26525
-412.91844 4.8562228
-0.67005504 414.98114
-412.18695 5.2107107
-0.71213563 413.65115
0.86219829 413.65725
-412.34631 -5.9422228
2.3801941 413.63474
-414.00684 6.3075269
-411.56311 -6.8688786
-411.47446 -4.9318477
-411.30616 -5.7192998
1.4449868 413.51298
1.1668458 414.15734
-410.81595 -7.7340832
1.4029048 313.37608
-311.04863 55.36109
0.2852838 316.4956
-311.16244 52.951617
1.01641 314.58284
-311.78297 55.198442
-311.67791 52.510041
-311.45396 52.169131
0.051262157 315.31288
-310.17279 54.492029
1.0122386 314.79753
0.38249558 315.83903
-312.56651 54.704707
-312.4942 53.504898
0.15886228 314.67234
-311.1166 53.610039
-311.10592 54.609673
1.5036976 314.11776
-311.89589 53.85759
-312.57392 53.156786
-320.51001 0.76766496
-320.0469 0.41631078
-1.7114913 320.18855
-321.40551 3.0705468
-319.60133 -0.77498889
-320.83992 0.09679993
-3.0418972 320.44357
-320.8423 0.4275844
-320.45456 1.9101616
-319.52539 0.5355947
-320.83136 0.53551706
-320.63361 2.4717144
-321.00116 1.1688324
-320.91467 0.81459165
-320.87671 2.7756421
-320.84487 1.0215932
-1.903131 320.83215
-319.72572 2.3213251
-3.8435174 319.87322
-321.65242 -0.24749026
-0.38190955 -396.62826
-1.3348561 -394.22942
1.3033256 -395.13487
-0.25225968 -396.19722
-0.17470855 -394.50783
0.038529775 -396.65183
-0.38996902 -394.89253
0.40053853 -394.58754
-0.11291048 -396.44836
-1.8881989 -396.23724
0.4289336 -396.80561
-0.35323215 -394.71725
-0.38187787 -396.51413
-1.0485545 -394.8857
1.1161048 -396.27947
-1.0499167 -395.49673
-1.1400741 -396.77766
-0.50655998 -395.06758
0.287998 -395.2035
-1.2345801 -394.88166
-399.07957 0.41597798
-398.60265 -1.8875601
-398.36795 0.21833715
-398.1687 0.16592728
-399.02207 1.1670326
-399.72198 0.25316684
-398.84184 0.65106373
-398.42522 0.31939133
-397.55346 -0.58264378
-398.21271 0.87225569
-398.10683 -0.33990231
-398.87316 -0.070428094
-400.04142 -1.0859143
-398.81377 -0.08030332
-397.18139 -0.019633575
-398.72837 0.57650925
-397.85339 -0.79854042
-399.7456 -0.30761941
-398.96124 -0.10012856
-399.25426 0.73839979
-345.29585 -0.56475063
-345.6897 -0.94164929
-343.88556 -0.89206847
-344.38496 0.90375246
-39.303946 342.64094
-344.51232 0.39033941
-346.17311 -0.30895426
-342.16912 1.0843996e-05
-343.74834 -2.3560121
-344.19503 -1.1322575
-343.90978 0.090107797
-345.7586 1.3531285
-344.88921 0.33241758
-345.51108 -0.99225466
-37.81473 342.37636
-346.48055 -1.6357189
-343.82017 -0.76802421
-343.84931 -1.7495475
-344.51389 0.8549716
-342.76129 -0.50654862
-48.832249 426.04679
-49.642718 425.85524
-429.20148 -0.67903024
-49.90913 426.70589
-430.33914 0.57141753
-429.00112 -1.1852871
-429.42249 -0.71911805
-427.03633 -1.1517888
-49.854967 425.58406
-48.716837 424.46466
-48.02394 425.94634
-428.30812 -0.69708779
-58.321434 423.16875
-429.6057 0.21536964
-429.40246 -1.3548712
-427.21782 -0.66102564
-428.22723 -1.6939617
-48.409041 426.7064
-426.79976 -1.2886342
-428.25487 -0.21644587
50.438451 351.15462
-0.98844997 -353.52504
50.917339 351.6521
50.998382 351.7577
-0.67385053 -354.17699
-355.25686 0.73950897
-354.97388 -0.42949673
-0.14450808 354.88019
-0.60612361 355.41902
-356.44006 -0.051647076
-1.0047725 355.38586
51.083425 351.24628
0.16879318 353.77666
-354.18384 0.87773623
49.768515 351.39776
50.532877 351.48573
0.11619707 -355.90911
-354.48032 -0.65979613
50.064338 350.74213
-0.23696734 356.16526
-347.41902 3.9391931
-346.11127 -1.5157914
-17.198145 345.34674
-345.57992 0.30833668
-17.947463 344.56455
-347.7967 -1.0440105
-346.35926 4.4662795
-346.27433 -0.015669424
-346.82231 3.0756445
-345.34445 -2.4626977
-346.38545 -1.1783646
-345.70968 4.2719675
-348.30239 5.1400159
-346.45783 -0.00076881172
-345.29917 4.3705994
-345.70205 -0.65584983
-347.78173 4.1229567
-346.54668 0.56405121
-346.48053 -0.28834183
-16.376735 345.7532
-3.8070527 351.64006
-352.1536 4.0907361
-3.6530336 351.65981
-351.1648 4.1292625
-3.8360109 352.48036
-351.46256 3.8043615
3.6432205 351.76819
-352.6223 -1.5489282
-351.46887 -0.8346363
-352.18283 -1.9875626
2.4338245 350.68986
-4.8100385 351.54712
-351.88542 -2.0435995
-351.78777 5.5475968
-4.8285691 352.48413
-3.7112226 353.65666
-352.0332 3.9566272
-351.11441 -2.7382255
-351.31585 -2.230891
-349.50171 -0.81659678
-292.3922 -0.020556196
-293.32435 0.50837569
-291.32858 2.2797654
-41.457849 -289.48874
-291.26122 -0.51921493
-293.48094 0.10161825
-292.08308 1.2472696
-293.31854 -0.45303079
-292.49412 -0.57456562
-291.18984 0.69641657
-39.159222 -289.30352
-40.151959 -289.09399
-39.529877 -289.17257
-40.119228 -288.91292
-40.1282 -288.16531
-291.55718 -0.61281915
-293.34603 0.1107115
-294.36337 -0.18141405
-292.61784 0.51764455
-291.25622 -0.079051053
-0.17547708 -374.55816
0.15356545 -374.83401
-0.81373638 -373.74399
0.73091056 -374.98974
-0.28162599 -374.02884
-0.32135931 -374.36095
0.063469014 -374.8662
-1.4368315 -373.34198
1.4583282 -375.27047
0.068755254 -373.93589
1.0857739 -373.73246
0.29011849 -374.02616
-0.027379478 -374.08031
-0.44849336 -374.63379
-0.34511886 -373.06555
-0.64384296 -373.89546
0.18759283 -373.68227
0.94079058 -373.6386
-0.028460305 -375.1113
0.028199299 -375.07228
0.6304516 314.52236
-1.2386217 313.22235
-1.991463 313.58179
1.4658473 312.57491
-312.24966 3.5837593
-314.00058 4.0480491
1.5225681 311.50746
3.0839667 310.994
-314.1382 5.1267961
1.5524728 314.16237
0.82870127 315.23269
2.2369532 311.26669
0.072627884 314.52376
1.9468809 312.77766
-312.71509 4.9332727
-312.14776 4.5291827
-0.7278466 312.71073
-313.55704 4.6383485
-313.13135 4.374934
2.1867319 313.1044
-7.9751631 373.07448
-371.60692 8.5489466
-372.83258 14.205441
-4.2644905 373.39248
-373.76824 9.7707392
-7.3632038 373.40006
-5.2719939 372.3045
-372.86635 9.3716578
-9.289431 373.85643
-372.97507 10.138935
-373.65071 10.440726
-374.09564 8.2893418
-372.04712 14.880896
-370.79222 15.593446
-4.8952698 373.18065
-5.7886141 372.87299
-7.1472201 371.54869
-4.8124792 372.88027
-5.5241067 372.28543
-372.01194 11.067408
12.861329 -363.75547
0.3412384 362.8957
-0.43225405 363.11529
-0.41791379 363.41679
11.379114 -364.74235
-363.05467 -33.028051
-362.30475 1.4482555
11.286114 -363.073
10.828477 -362.90133
-361.85139 -34.892379
12.436889 -365.077
-362.84749 -34.970356
-0.44913664 363.63223
-0.49437646 362.93734
-364.02201 2.185813
0.24782256 363.5417
-0.98329826 363.10287
-364.10505 1.8753845
0.30449372 364.51644
0.12335816 362.89568
3.5099412 387.86374
-3.5740311 -388.34109
2.3634883 387.66908
-2.4008234 -386.88037
-2.8397576 -389.21812
3.0721923 388.396
-4.1699755 387.27717
-3.1399957 -387.41408
-3.3432613 387.7354
-3.5704168 387.21469
2.4438959 387.97559
-2.783347 -387.7542
1.8116728 387.48675
-2.2347853 -386.7538
-5.4902914 387.28267
0.94880929 387.41711
-3.3374926 -386.91321
-3.4942579 387.27336
-3.1003939 -387.71315
-2.9310014 -387.4195
-292.14386 27.798402
-293.0665 28.902732
-292.93851 29.785473
-291.53486 27.444705
-1.4077639 294.76091
-293.78177 30.225424
-292.53287 28.343496
-293.21172 26.801537
-291.71562 28.811208
-292.74642 27.078907
-292.33612 28.954377
4.4506714 293.18526
-1.38432 294.50324
-293.69627 26.990687
-292.82919 27.998576
-292.99257 27.744826
-292.52415 28.936034
4.1337896 293.19396
-292.88514 28.20541
-292.20669 28.314047
-14.954565 363.18944
-362.21624 12.150855
-361.38348 12.424817
8.4932966 359.45125
-361.94632 13.30689
-359.62096 9.6932835
7.4307681 358.97732
-362.40351 14.664832
8.0746309 359.44969
8.1777423 359.57744
-362.30646 12.509612
7.8546314 358.81757
-360.18823 11.324737
-361.55586 12.565914
-363.60759 13.873043
-362.01813 12.975186
8.4328732 359.57593
-15.106355 361.79512
-15.084867 362.3955
-15.765568 360.66106
-386.7138 0.097523892
-386.56412 0.29738168
-385.66122 -0.062280394
-385.42464 0.74112292
-386.76821 0.20614804
-388.28131 0.19947087
-387.53677 -1.8592091
-387.46807 0.5619164
-387.14837 -0.90601635
-386.47084 -0.46826501
-386.69528 -0.48355111
-387.73074 0.47160972
-387.121 -0.70448622
-386.71303 0.88662746
-388.20648 0.57358655
-387.83548 1.1485101
-385.80008 -0.71680952
-386.20062 -0.23702163
-387.20167 -0.62296657
-387.38773 0.02230134
0.073258172 -356.57433
0.53538982 -356.50976
-0.57919604 -355.39258
-0.7493577 -355.85434
-0.47655423 -357.20295
0.59176746 -357.18787
-0.4478741 -356.67849
-0.41252356 -357.19001
-0.13069813 -356.82995
-0.54036041 -356.25605
-0.28424158 -356.56677
-0.43009707 -357.75147
0.60704538 -356.31647
0.23280509 -355.087
1.4959048 -355.51539
-0.078800667 -355.83649
-1.4856869 -356.7682
-0.22305405 -355.56531
-0.34590776 -356.71941
0.6453196 -356.51407
-2.1811954 257.5495
-252.21393 50.243813
-252.71967 51.312027
-251.87276 49.939246
-251.36906 50.272359
-252.09073 50.865943
0.29317059 256.54663
-254.84017 51.762912
-252.18134 50.199058
-251.78674 51.136722
-252.2085 49.284694
0.30643599 257.38097
1.4858127 255.74887
-253.50291 51.611634
1.2632999 256.72549
-252.62243 50.389957
0.63429405 255.87189
-252.39508 50.455378
-252.54615 50.713655
-251.40809 50.654729
-340.69114 146.3604
-369.84318 -1.0589774
0.23797376 -370.05651
0.65237628 -369.64886
-371.03594 -0.029088769
-341.25462 147.27175
-341.35197 146.5798
-340.81456 147.46248
-341.44555 147.03363
-339.46532 147.34246
143.76854 341.63388
-370.9189 -0.49861382
-0.40020287 -370.05544
-341.59848 146.93776
-0.051567186 -370.50398
-340.57235 146.31268
143.85621 341.03711
0.56375769 -370.38466
-341.085 146.85517
-340.60092 145.59684
0.907942 376.9219
-0.059173505 375.7929
0.53096742 376.63509
-0.2468784 375.86256
-0.94894271 376.16841
-0.63842571 375.12674
-0.86279673 375.44249
1.0583152 375.12793
-0.53354489 375.70622
-1.3072888 376.8243
-0.59983346 374.30174
-0.71577959 375.99773
0.72762384 375.90681
-0.80552134 375.79947
-0.84382956 376.36019
-1.3580534 375.71874
-0.497302 377.23484
-0.95878237 374.99919
-0.58537561 375.97863
-0.90102265 375.28225
-1.2341527 -359.93192
-0.53563178 -359.69667
0.58951505 -359.08679
1.509449 -360.03942
1.2171067 -359.21678
-0.82435967 -359.78398
1.155664 -359.79933
-0.87970957 -360.47629
0.67662443 -359.98018
0.14512251 -360.08476
-0.35761871 -359.30192
0.26174538 -358.17643
-0.33849249 -359.47547
-0.2096311 -359.18502
0.39669804 -359.5855
-0.65322179 -361.62562
0.61516675 -358.54912
-0.16125051 -358.69149
0.40881737 -359.17804
0.56154365 -360.22227
-0.26095496 -397.51628
1.504679 -397.55048
-0.34896209 -397.67019
1.0959753 -395.0152
-0.20638792 -398.92648
-0.62225328 -396.14566
-0.51503639 -395.67765
-0.44691556 -396.15093
-1.2348122 -397.38628
0.79351617 -396.65143
0.6299326 -395.75721
0.29877587 -396.08851
0.049751589 -397.18841
-0.58889884 -397.48522
2.121296 -396.86643
-0.66763809 -398.23316
-0.33621826 -396.98393
0.031625541 -396.22266
-0.50030214 -395.38188
-0.83797992 -397.82018
25.324474 -343.99204
-4.5355864 327.07175
0.73597332 -346.17217
-337.842 -2.6366578
-0.20116943 -347.59363
25.473616 -345.31368
26.819649 -344.26504
-5.1309127 327.87357
-339.30098 -2.9588287
27.472089 -344.33947
-6.4144437 327.97253
0.19863985 -347.90741
25.868884 -344.33382
27.85967 -344.62749
-340.89997 -1.991954
24.61551 -344.72812
-6.472586 327.87458
25.408632 -343.29715
-0.74586417 -347.82295
26.099855 -344.7587
1.3759935 346.55749
6.6413451 347.00279
10.887822 345.17897
5.4556218 346.6258
8.7989266 346.70635
0.89578492 348.04612
8.0374459 346.65776
9.9756165 346.71873
7.2364877 346.90806
6.0838518 346.51875
6.3690654 348.37338
9.0163852 346.63246
5.0816381 347.26294
9.9270273 347.5239
1.5822074 346.69184
6.48346 347.63433
4.4538843 346.5972
8.6664985 346.8275
4.8600843 347.99666
11.068107 345.47456
-371.51454 -0.31568795
-371.49119 0.86987847
-372.33466 0.86741775
-371.81867 0.95336224
-372.4805 0.19299158
-372.66087 0.55841503
-371.88585 0.95612664
-371.82836 -0.24678997
-372.17899 1.7078472
-372.5133 0.66973356
-372.12342 0.43443985
-372.12552 -0.26776557
-372.06442 -0.65578658
-372.24181 0.27113818
-372.15274 0.4341745
-371.87675 -0.64978289
-371.95492 0.82855421
-373.02463 -0.70429895
-372.14988 -0.50953005
-371.3375 -0.45186348
-0.13323155 360.74939
-359.54783 -1.4089976
1.6224137 359.00557
0.96718353 360.02659
-0.39426214 -360.62379
-359.33615 0.94116577
-356.27444 -47.302484
-0.53668494 -359.42205
-356.57646 -47.568263
1.6517888 358.76891
-356.4058 -48.240298
0.77022453 359.19525
-356.66909 -47.607967
0.8803089 -360.38536
-360.9638 -0.048850624
-1.0549731 358.8667
-355.44411 -47.685604
-357.19916 -49.34636
0.039252334 359.41411
-0.44852565 -358.93485
-281.12536 1.0411556
-281.49026 0.51186859
-280.47581 1.4896433
-281.51196 0.30260929
-281.99648 2.2266133
-281.65018 0.58612778
-280.32162 -0.43937746
-282.35375 1.7572714
-279.55633 1.1840276
-280.15941 -1.5064972
-279.4391 -0.41685068
-282.52508 3.385349
-283.45666 0.94487466
-280.45321 1.426827
-281.20489 -1.8343152
-280.39224 0.76607363
-281.42092 0.24834198
-278.8672 -0.64609908
-281.71778 -1.1101525
-281.64946 0.17721766
-391.32096 0.056727476
-24.953618 390.31825
-393.77023 -0.0071127319
-391.20983 16.316417
-34.120955 390.29467
-32.085172 390.09284
-390.90889 14.943475
-33.447785 390.25756
-391.71072 1.369524
-25.244086 389.54071
-33.045309 390.1823
-24.220188 391.08975
-32.694669 391.08609
-390.88276 15.738231
-391.80819 0.29201041
-392.12454 0.62518288
-24.398408 390.07041
-25.664563 389.3526
-24.443452 391.03615
-392.24891 0.59459964
-2.56585 366.43899
-366.43263 9.5054675
-2.5479973 369.98062
-366.26166 11.3576
-2.4149078 366.97127
-367.5718 10.320752
-2.8796163 367.17778
-367.12377 11.056105
-368.31239 2.9100733
-2.4029234 368.63701
-368.61281 2.4535067
-367.02199 11.852445
-367.03174 3.0506031
-0.70835024 368.64682
-366.56298 9.0163875
-367.61501 11.209393
-2.3106303 369.39847
-365.15513 10.05924
-368.52763 9.2268007
-367.80005 9.2668355
-0.37570528 342.3192
0.6639384 342.2113
-0.27135282 342.71645
0.2622384 342.04087
-0.24736604 341.26626
-0.40787472 342.09831
-0.38539718 341.51129
0.18172464 341.29692
0.061606734 341.21342
0.19778619 342.16001
0.42443001 342.16814
-0.30644138 341.20957
0.40308151 341.71663
0.5409482 342.84724
0.34998236 340.77517
-0.89806478 341.53278
-0.42392289 341.98196
0.68868299 341.74826
0.78524441 340.78089
-1.3758205 342.31627
-393.68515 20.475616
-6.0065547 395.06176
-0.10056328 394.17198
-0.53043346 394.3472
-393.96293 20.187913
-0.51772889 394.13784
0.41670083 393.92025
-393.83723 20.514329
-0.85920315 395.21622
-393.41659 19.712226
-0.11540377 394.39547
0.13192735 395.57166
-393.59766 20.229844
-0.58961465 394.67172
0.99570254 395.36959
-6.4244412 394.07636
-393.21581 20.784708
0.62744878 395.11013
0.26571433 394.25288
-394.74547 20.451775
-0.23899711 369.31351
1.4605323 368.47021
0.6895291 368.54179
0.00049067151 366.20948
-0.21446909 367.05671
-0.22379694 367.98416
0.44231623 367.67334
-0.2354321 368.26199
-0.78122486 368.4441
-0.3857725 367.69999
-0.061190141 368.43968
-0.12624439 368.17143
-0.41190249 366.53147
0.54138385 367.94785
-0.54182384 367.5871
-0.37507231 368.83563
1.1378455 367.74002
0.60477345 369.32234
0.63750472 368.02514
0.18213776 367.77732
19.314281 355.0685
9.9505407 352.01993
20.018074 355.97379
14.818098 346.25209
15.184162 346.6705
9.1070384 350.31245
19.409267 356.57905
19.102303 356.37019
18.439011 356.56415
20.364659 348.41798
15.398828 347.66641
14.668682 347.08399
7.4908894 352.27097
14.828816 346.00851
15.348522 347.29817
7.9187616 351.18885
9.9122533 352.45207
14.131528 346.41899
6.7639491 352.78437
18.537982 356.64927
-343.20683 -1.0712702
-343.6528 -0.13399669
-1.4428012 344.70933
-344.26374 -0.40465053
109.2155 -325.01774
1.1467048 343.9649
0.7641584 -344.05466
1.0704446 -342.76581
0.33278917 343.55335
-1.0353674 342.90636
1.2817468 -342.1165
-0.33680416 343.80738
-1.251965 343.39701
-1.1610988 343.67834
-342.15721 0.88722063
1.3353822 343.34713
0.81748846 344.1915
0.057123601 342.52884
-343.8067 1.0314284
0.29668077 -344.512
67.325094 -351.54639
0.73157445 359.77922
-359.48782 0.44343931
69.459107 -352.15661
-358.39208 -22.329594
-360.96932 1.5181814
-359.01942 -23.618323
-359.42694 -22.083425
-357.52402 -20.634677
70.009351 -351.12997
68.875209 -353.16692
68.431613 -351.74537
69.148095 -351.7571
-1.2323469 360.99506
-358.43136 -22.792862
69.658234 -351.42348
-359.91227 0.16012152
-360.62723 -0.31386119
68.840882 -351.69947
-360.42675 -0.47844963
0.92079159 362.42016
-0.043697664 361.35728
0.50865916 361.3657
-1.2309391 361.10511
-0.94097581 361.31614
-0.8918941 361.39563
0.88368912 361.89746
-1.6849895 360.40501
-0.024411886 361.35468
-0.70983811 361.17572
-1.1350675 360.23987
-1.7647653 361.38823
0.25471839 362.34916
-1.0007258 360.88361
-0.60062153 359.65466
0.023390089 360.26696
-0.33529374 360.28326
0.60772994 362.3093
-0.96569139 361.64646
-0.40783275 361.85468
0.9797909 -403.04154
-400.70736 -1.3606069
-17.663548 -400.06363
0.02575914 -403.27499
-0.2588105 -401.82269
-401.86287 -2.3542766
-399.55045 -2.034101
-18.241757 -400.23986
1.1715382 -402.85515
-402.79408 -1.6294801
-16.90685 -400.28148
-400.56566 -1.6153763
-401.8116 -1.8565604
-401.55956 -2.4830475
-0.19117623 -403.98205
-18.226668 -399.27159
-400.72421 -2.4570145
-0.3350657 -402.55317
-0.68242084 -402.50445
-0.54857558 -403.2362
-1.8389989 -416.1268
5.9343545 415.85944
5.0653363 414.6318
6.9064192 416.39485
6.537302 414.44971
0.44159127 -415.31645
7.0609541 414.03139
-3.45065 415.56041
-1.4581066 -413.14226
5.7309509 414.67321
-416.06459 -2.0773237
-1.9383504 -414.99449
-416.56815 -3.0735595
-416.05759 -0.86366831
-1.2238932 -413.55162
-3.3599873 415.99583
-416.3442 -1.3426402
-2.6428705 416.85416
-3.443882 416.07828
-4.0110148 416.95818
-396.06155 1.8413203
-396.10182 0.98739434
-395.0275 0.05108928
-396.17605 0.16446723
-395.35002 -0.25785764
-393.78935 0.6993974
-394.75571 -1.7622504
-395.89802 -1.8379376
-395.16883 -0.85072292
-395.32768 0.65390568
-394.59067 0.091443392
-396.38252 0.074932907
-393.97523 0.73112149
-396.36274 -1.0917775
-394.69586 -0.58752847
-395.2409 -1.5293439
-393.72784 -1.8393966
-394.63838 -0.16116185
-394.23321 0.39040569
-396.59933 1.2996559
0.14793353 -358.7445
-0.17759497 -359.49052
0.82118443 -360.15199
-358.9445 -0.3164295
-359.0493 1.3975262
0.28701221 -359.32092
-1.0100194 359.29554
0.46160113 -358.95023
0.43249726 -358.85082
227.45135 -277.81886
-359.38964 0.8749686
228.1571 -278.11195
226.86419 -277.69119
-0.51248567 -360.01553
-360.01499 1.3474432
-0.038271845 359.01072
227.99749 -277.36175
-0.70388254 359.43421
0.77373594 -360.64686
-360.10473 -0.36811551
-0.19923873 388.01449
-0.67661406 388.99676
0.37172624 388.08248
0.46210962 388.46634
0.56918281 387.91562
-1.4711146 389.91023
0.90890973 389.77372
-0.055399478 387.94364
-368.74857 123.37904
-1.1066563 388.63915
-1.4062244 387.62189
0.044181721 389.50138
0.20434899 388.38525
-367.78751 124.38517
-0.85599276 388.15017
-0.15202008 387.99507
-367.07266 123.40261
0.85657815 389.55606
-0.72686366 388.27069
0.55774036 388.4032
0.73242506 -350.74063
-15.120494 351.64827
-14.927209 351.01377
2.4144524 353.69846
0.45055901 -351.21908
-350.16117 0.23393592
-350.71989 1.9764017
-351.78979 1.9020053
-14.990313 351.24163
-350.77005 0.89893042
-351.84637 0.63891813
3.3293845 352.24862
-349.55063 0.89427157
0.35734572 -351.46998
4.3710977 352.83454
-0.9010811 -351.30481
3.0438297 352.28918
0.79243336 -350.32674
-15.724695 352.98006
3.6084977 351.64922
-378.95895 -2.3558016
1.141378 379.05853
-377.71649 0.19904428
0.18710309 -378.36915
263.01906 274.5592
264.00248 273.75387
-1.098383 -377.41341
-377.75087 0.46215728
-0.72503866 -378.32871
-379.94566 0.82410011
262.6268 274.18083
2.1320244 379.91001
-380.84136 0.75987842
-379.85591 0.95444891
-0.99628599 -378.19589
-0.76312429 -380.48264
1.8113963 380.78238
-378.13857 -0.92672284
-377.89663 -0.039359004
-0.68086951 -379.08241
-1.1265328 409.16517
0.11320047 408.45914
0.12629976 407.41783
0.39245834 407.43234
0.67933422 409.43766
0.59438476 408.49437
-0.086493385 409.2862
1.2446104 407.51906
1.0739706 409.49345
-0.46862006 406.83923
0.28597224 409.30558
-1.6944356 408.83256
-0.23840083 409.1152
0.17211654 408.77149
0.15758303 408.1144
-0.42585975 407.82902
2.4350438 409.97494
-0.60964696 409.29632
0.6296499 408.68113
0.11157508 408.69123
28.184573 332.43802
27.299844 332.91571
-0.60722107 334.7825
3.4019877 -334.54095
3.6926413 -334.47705
-334.98448 -7.2501268
-333.97542 -7.8875386
3.9554041 -334.10326
-335.45291 -8.4424705
-334.65276 -9.5589304
28.689717 331.34989
3.9604763 -334.67526
-335.3676 -7.9660725
4.427112 -333.41555
-336.16652 -7.9109807
27.691137 332.04123
-335.14027 -8.6866641
-335.173 -7.9770757
3.5591239 -334.825
-334.92645 -7.7780941
-367.80073 -0.54921222
-366.4443 -0.37607487
-366.89908 -0.63593406
-368.41412 1.4113871
-367.63098 0.49465331
-369.23236 0.53916344
-367.15518 -0.0094638913
-367.70908 -0.88538519
-368.39664 1.2348444
-367.12877 -0.76182975
-366.68313 -0.053472567
-367.15275 0.94195685
-368.43379 -0.49728885
-368.94654 -0.27406774
-366.16335 -0.18539726
-367.17553 0.49555843
-368.74087 -0.44801434
-366.66213 1.1470693
-367.2284 0.13830116
-366.72144 -0.15472293
20.810868 363.58382
0.53819088 363.434
21.783066 362.4732
0.50272173 364.58091
14.345475 -362.28236
2.1385152 363.66812
-5.1492453 -363.24834
14.954831 -362.44786
13.105502 -361.92226
-0.23326834 363.90642
20.189254 363.17493
1.5238134 363.5375
14.628673 -362.23642
-4.5460613 -362.35082
22.091549 362.60778
0.86965622 363.45137
20.624133 362.03772
14.748674 -362.37768
-4.6524394 -362.04046
20.903688 361.15134
-2.6572169 -366.33011
3.8562217 365.78813
-366.23618 0.14378552
3.4303385 -367.00335
-0.60210338 -367.07106
-366.63895 -1.9508308
-1.6792735 -367.27612
3.0904738 -364.44821
-1.7133582 -365.35308
-366.79356 -0.012560938
3.8887235 364.12255
2.9993013 -366.41386
-366.336 0.65501024
3.6696091 366.73395
3.8430607 -365.87769
-367.55432 -0.94383287
2.7046697 365.54101
3.1343447 365.98679
-2.544171 -367.48481
-2.1028194 -364.71635
-283.90505 23.611983
-285.28713 23.052624
-284.33519 22.82944
-0.34631946 -285.17296
-283.5765 22.513904
15.412603 283.39885
-283.7529 0.6874217
16.024437 283.46339
-284.08325 22.470093
14.760512 283.5594
14.444496 283.5927
-284.84853 0.34298648
-284.1677 23.262597
-284.81943 -0.33087711
-284.00669 0.51217106
15.167405 283.72627
-284.9389 0.11213461
1.1502937 -283.72666
0.73103399 -283.74346
-284.10102 22.623696
1.0770084 378.69694
0.76168171 377.06942
0.44879661 377.40328
-0.33492414 378.1128
-0.49414434 377.39404
0.85651812 378.92448
-0.30789547 376.0439
-0.43111906 378.31001
-0.33363915 376.79474
0.77880142 377.70486
-0.65513381 376.53594
-0.92188117 376.81639
-2.255348 377.97034
0.33333002 377.29841
-0.21459236 376.46944
-0.86452485 378.3222
1.5873408 377.76076
-0.47592111 377.94694
-1.034049 375.88721
0.66387183 377.88163
-0.50535624 323.39823
-0.13475028 322.8221
0.63937952 324.47283
-0.45186417 323.7267
-0.01738991 322.60101
0.56293715 322.87209
-0.66123005 325.61822
0.23735598 324.24344
-0.32220518 323.30191
-0.31978992 324.46033
0.22602245 323.87445
-0.94772628 324.30237
0.65720959 323.88805
-0.36209898 323.10469
0.1746129 324.36676
-0.58061857 324.17007
-0.42854534 323.08159
0.24506401 322.84555
-0.26038087 323.71105
-0.45930916 323.49325
33.456918 -396.65491
-0.67945344 -403.08637
33.240587 -396.57863
-1.064159 -403.06981
35.89101 -396.59172
1.740973 -400.45904
-1.6733837 -400.54017
34.044238 -396.45108
-2.0730309 -400.0229
1.4643061 -401.7423
0.090192836 -401.44584
1.5145985 -401.45152
-0.40973639 -402.12139
33.240369 -396.59307
33.424834 -396.63781
33.059636 -395.99265
0.38178592 -401.15801
0.78674472 -401.17995
-2.5852754 -400.59606
-2.6806927 -400.4899
-365.86239 -28.908939
-0.44320693 -367.77298
-0.36223693 -367.88055
-0.052307054 -366.59899
-364.87891 -29.979546
-0.010791449 -366.32931
-365.74912 -27.94325
-366.28421 -29.571173
-364.52984 -30.995197
-0.52310352 -366.89741
-365.0744 -29.574194
-365.08532 -28.812172
-365.25844 -29.267431
-364.7705 -31.098283
-1.8863585 -366.95952
-364.94837 -31.121673
-0.50600604 -366.06496
-365.12053 -29.874436
-366.39675 -29.056804
0.94650155 -366.6891


==> figures/data/figC_u1.dat <==
I Q
100.84234 -49.501972
99.112247 -44.962297
98.181583 -44.352193
102.70772 -42.301743
101.42633 -49.05532
103.24241 -42.199793
99.050843 -44.074606
99.305042 -45.833142
99.892147 -44.096802
103.82943 -41.061117
105.88428 -46.239607
105.77693 -46.629202
97.476929 -44.197135
105.14004 -46.600873
105.35037 -46.242686
105.50152 -46.214009
105.53174 -45.844882
99.140323 -44.565159
103.59341 -40.078484
100.64651 -47.338279
232.1324 203.3876
227.85746 -220.6169
232.17072 203.77243
231.00517 -220.24833
238.86365 204.23288
226.85031 -216.87588
229.54552 -218.91747
232.29227 201.99116
237.89234 203.79735
239.54609 205.23831
230.03774 -220.36184
226.38352 -215.95445
226.54518 -216.36558
238.27428 205.86693
239.29972 204.26081
226.41764 -217.18109
228.78941 -220.21227
237.10869 205.32974
231.58726 202.18397
238.85589 204.96661
9.9420929 0.88586998
10.241898 0.2576216
11.021697 0.29157772
9.7937015 -0.45198909
10.108361 1.3550989
9.8142317 0.27321793
9.1097951 0.15345282
9.6801722 -0.48238112
8.8762245 0.42825783
9.3315417 0.13975662
10.634657 0.35793477
11.430519 -0.41459649
9.0733976 0.15636088
11.091904 -0.47082916
9.4961678 -0.0029080009
10.907577 -0.068383717
8.2593613 0.64795377
10.330062 0.86306229
10.705051 -0.45043606
9.1860665 -0.44074314
10.063864 0.41719021
14.120243 4.3772393
14.831122 3.9395611
11.107622 -0.86408275
9.9544349 -0.7896334
14.666975 4.7621138
20.860684 10.677297
9.3839068 -0.6123316
20.856793 10.394135
20.96716 10.030765
15.793215 4.7712838
10.591796 -0.4412341
10.033603 -0.41102091
20.992133 10.502078
10.233576 0.98384898
20.327861 11.302262
14.981272 4.7947543
9.3657541 0.15818439
14.877777 5.2936575
20.116493 11.365841
70.874361 63.772583
88.264347 70.722082
87.792152 71.142865
84.846455 58.580824
71.870793 -61.939197
86.581025 58.428162
85.438686 56.997995
72.981219 62.471579
86.232985 57.177747
72.805426 -61.846109
86.834213 58.178985
71.770018 -62.292917
87.627452 69.955245
72.862261 -61.762214
86.847362 58.418751
72.32603 63.818771
87.589049 70.614109
85.202343 58.352462
73.663464 -62.65318
71.935821 -62.784298
95.756483 -71.683019
85.879729 75.255518
85.397438 75.495505
84.978568 75.775503
85.784717 76.665867
91.846602 -83.139232
85.906469 76.070244
86.210644 75.821277
86.462637 77.040937
86.640635 75.208988
85.465471 76.561154
94.429324 -72.311618
85.517311 76.323744
85.351807 75.445822
86.845145 76.758053
87.62501 75.559601
94.214911 -73.903395
93.283775 -82.979408
85.911104 76.424738
93.017766 -82.470619
236.6221 -1.9379473
238.24165 -1.3570463
237.77486 -0.95166815
257.10472 -2.1211578
238.18781 2.1875833
236.99928 -1.0527406
256.25201 -1.2213631
256.59849 -2.3214766
237.85329 0.19151436
236.88077 -0.084689164
237.98931 1.7365687
259.51868 1.5287056
238.92503 1.6502109
237.2905 -1.0734268
235.99013 -1.2729881
255.81196 -1.3832179
260.3576 1.4154956
236.61585 -0.35799104
237.86653 -0.59096084
259.88543 2.0704727
13.036258 -2.7810599
17.577091 -8.1220346
19.075958 -8.08803
22.169013 13.026931
22.580031 13.258554
17.270381 -7.412129
23.625296 13.2283
24.539264 14.870015
17.759962 -8.2573134
12.257235 -3.5226284
23.978029 11.2791
13.035033 -2.7960347
18.404246 -7.5932305
25.183444 15.089287
23.874252 12.962378
21.802498 12.52482
25.352841 14.405714
17.11002 -7.8210391
26.614697 13.972154
23.670292 15.618753
9.2631804 0.46609168
10.805847 1.0585326
8.7273361 -1.5748896
9.7615155 -0.23962852
9.6956065 0.39645185
10.158276 0.95421073
9.8758725 -0.42416756
9.7864003 -1.2678627
11.264086 1.4475106
8.9514864 0.65706521
8.3538181 0.22174806
10.462384 0.42417399
9.1600065 -0.53024915
10.819571 -0.34471331
10.283411 1.2727191
10.475418 0.39224898
9.786855 0.29883004
9.7192345 0.17030991
10.247407 0.95091494
10.17223 0.683312
10.897764 0.098578838
14.29333 -4.469416
10.49354 1.8315913
10.931392 -1.2796381
14.764914 -5.8398043
13.988848 -4.7216749
11.214211 0.0242467
16.35919 -6.9133203
10.517463 -0.51297596
10.34475 -0.75498209
9.9743452 -0.28624594
10.312533 -0.8130302
10.192537 -0.67583722
9.9827169 0.46136629
10.20238 0.10112162
10.70711 -1.2391445
9.8482148 0.43947128
15.69593 -4.848235
10.489132 -0.22511119
11.148196 -0.28893409
157.09692 -146.64805
151.16256 140.82484
150.9892 142.00378
151.15962 141.81206
157.79349 -145.81265
154.91434 -140.91749
151.38461 141.49432
157.32319 -135.89846
155.82753 -146.28439
149.98307 140.30904
151.68225 140.70278
149.66434 140.35881
155.04699 -142.37164
155.90171 -141.21375
154.0911 -143.34883
156.32075 -134.0217
156.17498 -146.81913
154.59017 -141.21644
155.45949 -134.44406
154.55888 -142.02883
71.951409 -52.173996
86.747124 -63.338125
90.219543 -67.688322
86.221028 -62.551818
73.489233 -58.715458
72.408571 -51.532155
90.939486 -68.424118
85.92555 -62.81456
72.6568 -51.66856
89.728901 -68.981102
71.705051 -50.65672
73.872491 -59.479716
73.238262 -52.295802
75.488004 -58.805408
74.105491 -59.380152
87.322346 -62.149217
88.444232 -61.649737
86.300462 -62.981781
90.714233 -66.847431
72.888531 -53.073847
38.97316 -12.307909
43.607797 -16.023308
39.11388 -11.299793
43.441353 -15.310275
31.723719 -14.397106
44.625852 -15.339498
39.69092 -12.183917
41.18652 -13.285737
39.933448 -12.322829
43.970927 -16.348946
43.786805 -15.492668
31.433218 -15.226715
33.338267 -15.432386
44.544408 -14.436207
40.802708 -11.174276
31.506798 -13.743492
40.872286 -11.788382
52.338167 -13.105821
43.911126 -15.853365
32.718325 -16.707673
86.611274 76.709077
89.757131 50.748219
87.926391 77.452108
87.764174 67.577294
92.159413 59.743775
89.288845 51.476598
86.886913 77.414589
90.32289 52.717765
88.375779 76.846115
87.200721 77.053349
87.673648 77.079287
88.318443 77.921306
89.977456 51.373529
88.31262 51.313593
90.371999 50.67392
89.721543 51.155069
87.927221 67.159727
89.385084 66.992807
91.522724 51.299152
88.909066 51.828525
183.14617 -12.986274
191.12366 -24.289317
194.12624 -18.051113
187.93523 -3.9032121
187.09461 -2.808885
186.60608 -3.8349648
191.9542 -25.286202
187.31575 -3.4666898
192.40626 -25.596425
193.51229 -17.990559
195.14213 -17.284001
187.0038 -3.3659464
194.52435 -18.251381
193.59891 -17.842119
194.75702 -19.009821
194.07204 -17.281388
190.80742 -25.001785
187.39735 -3.6301849
194.70355 -18.894256
191.03545 -24.688814
116.92882 107.32353
112.64204 -103.52775
124.64649 115.0418
125.40104 116.19808
116.35574 106.76386
124.51399 114.63794
116.78376 -107.63751
115.65749 -105.85188
113.1475 -102.82657
116.97677 -107.3306
117.95626 106.59635
116.43736 -107.31706
116.27393 105.23971
116.267 -106.81731
116.8588 107.18576
112.83885 -102.03106
124.79475 116.07608
110.76283 -102.05885
113.09774 -103.26521
116.05739 -105.86635
10.832368 -0.31797236
15.096394 -4.1968327
10.823345 -0.5952534
12.635911 2.7779265
12.842938 2.0944948
14.279905 -4.2392015
9.1117133 -0.27213961
13.141603 1.4200336
14.161841 -4.581987
14.977095 -3.7635811
14.966485 -6.0453549
13.473583 2.1193919
9.2256759 0.53671815
9.2187579 -0.18172455
10.518885 0.40545193
10.583232 1.0654355
13.263648 -4.9680293
8.6168607 0.54916795
9.716937 -0.5916419
14.169828 1.7556052
117.03572 -108.26003
116.78708 -108.94013
116.03694 105.64145
118.07192 -109.04178
122.98964 111.62677
121.9238 -111.99967
115.25692 105.70825
117.80311 -107.46229
118.24238 -107.82979
118.33646 -107.96057
122.25179 -111.05573
115.74525 104.62379
116.94837 -106.73919
117.11097 -108.60892
122.86077 -113.36337
115.4632 105.44666
116.2127 105.8224
117.68204 -107.79586
116.2488 104.19584
116.74802 106.3475
59.058813 -18.276871
61.765298 -18.365051
54.159166 -32.871168
58.184671 -17.519649
51.814607 -31.404341
54.682576 -32.767988
51.46913 -31.416034
61.337027 -17.295605
59.200346 -17.654586
51.720346 -32.474053
57.099959 -17.437959
51.495571 -31.705027
53.021697 -31.752462
55.600085 -33.908859
58.394855 -17.240336
53.707312 -32.220079
60.902871 -18.120354
54.211597 -32.681819
54.5985 -33.087957
53.856514 -33.820234
326.99142 -50.143772
326.07621 -47.184185
325.70165 -48.671754
320.78689 -51.712061
318.94027 -50.178159
322.39595 -52.182549
326.43028 -50.140108
327.19224 -49.772781
324.6966 -49.133101
318.76912 -50.08989
318.59029 -51.48474
327.19462 -50.03366
326.96408 -50.229241
321.7496 -52.140714
327.19843 -49.932959
325.76976 -49.028646
324.62157 -49.021779
320.2812 -52.17093
325.7028 -49.463623
322.53391 -52.195991
162.75501 107.16258
161.81797 107.40401
151.66358 -139.36405
167.24762 117.9812
151.68544 -141.35363
144.33572 -134.65988
168.05906 118.99167
144.42667 -135.4251
169.2454 119.35615
144.22982 -135.39559
161.1835 108.21465
152.32947 -141.7226
145.24626 -133.23189
144.24254 -135.12721
150.77291 -141.6846
167.89345 118.49681
169.01208 118.19201
151.06537 -141.60096
149.81124 -140.44071
168.27406 119.14722
10.183098 -0.0092207193
16.71339 -6.5843875
17.004236 -6.0585085
9.8802028 0.025534069
25.444388 -16.092338
10.492698 -1.9733147
27.072978 -17.026602
17.359295 8.0975144
17.660197 -7.5853708
26.292673 -16.638727
15.501159 -6.2064551
26.527016 -16.266266
9.4158548 1.4456544
18.241474 -5.2437345
10.123405 -0.37863711
24.367775 -16.277253
10.798643 0.6711778
8.7618648 -1.5705361
25.419404 -15.510968
16.812777 -7.3368864
10.755779 0.33455094
9.0817962 0.81346982
9.5763023 0.59720854
9.7318221 0.4089359
8.8564262 0.013034446
9.2374175 -0.68509896
9.6475696 -0.84911458
10.258258 0.35172491
8.0134798 -0.077055825
10.354436 1.3706617
9.3032993 0.56508918
10.762999 0.96731373
8.4955884 0.25166309
9.9976484 -0.34271592
10.83678 -0.15360485
9.4633772 -1.0147388
10.51542 0.065748733
10.57104 -0.23271972
11.325273 0.1932114
9.4615501 -1.19386
189.49757 28.894864
206.69867 25.288986
188.44183 27.427663
191.82701 34.210373
202.75121 22.465508
190.71811 27.934593
205.70706 24.03911
188.82357 27.86236
202.82858 21.326871
189.21758 28.024943
205.19843 24.232054
203.48587 22.872867
189.39475 26.560506
191.95002 32.542038
190.85613 32.769943
206.07769 24.806751
188.7848 28.481897
205.53284 24.311094
190.74206 31.89944
191.47013 33.729435
74.344644 -4.9607576
90.865035 -15.479314
75.085275 -4.1589842
90.166277 -15.685913
77.892908 -14.433597
79.264566 -14.98702
79.067117 -15.399763
73.074273 -4.5036169
90.602691 -15.343883
78.610038 -14.306654
81.463662 -10.437601
80.517585 -12.19889
81.500532 -11.610291
80.985884 -11.266545
89.561866 -15.384298
79.279955 -14.432936
74.074431 -5.2297201
91.091437 -15.98368
73.129316 -4.5255669
78.62651 -14.272738
17.995012 7.5628053
11.181277 -1.0516515
20.385927 -12.07176
9.2483648 0.099659171
11.341578 -0.29211527
10.048713 -0.76653354
18.340506 8.0944868
21.65363 -10.726419
21.474231 -10.168089
17.564026 10.32032
19.087108 8.3210548
10.300319 0.95505472
10.202273 -0.10424243
9.8611257 -0.84549453
11.148592 0.032582452
18.078158 8.3276975
11.900433 -0.52539443
9.7924012 -1.2641162
21.313182 -11.042405
19.040028 9.8206479
56.695289 43.471557
48.315333 -38.534899
58.105836 -49.128862
50.484723 -39.476552
56.934427 45.308343
51.947506 41.415056
49.991113 -38.812751
52.152358 42.950039
57.012128 44.632555
59.86976 -48.240129
56.771506 -48.332331
49.860583 -38.79161
48.477457 -38.93743
59.630439 -47.731057
50.122789 -40.307512
58.102858 -48.532858
57.747755 -48.465436
51.699504 42.582219
50.018705 -40.503939
50.970895 -39.804192
9.8130238 -0.35784388
9.8577092 -0.1024485
9.1265309 -1.2330318
10.072513 0.97572748
10.590703 -0.11092759
9.1683016 -1.3404514
11.245267 -0.0008181294
10.235418 0.22815001
9.5579923 -0.22868908
10.434071 -0.77551968
9.8481036 -0.36890257
10.499866 0.18468461
10.499123 -0.10895021
9.840752 0.57596123
10.27737 0.84768217
9.6696551 0.16290103
9.7717867 0.035552859
11.143808 0.091969581
9.3787148 -0.018598315
11.49918 0.3391303
10.506336 -0.27236021
18.655715 9.8345497
26.293821 -12.45971
10.09044 -0.94033549
19.638551 10.730758
19.183019 9.6654858
20.618717 10.168312
10.992122 -0.44611107
32.442213 22.292816
26.791329 -12.32752
26.135309 -11.201058
9.8359953 -0.71190984
33.593883 21.956529
18.567181 9.9490728
25.602035 -11.554009
10.031532 0.29015509
31.475495 21.903552
31.330834 21.747671
18.252988 9.3314764
10.849601 -0.80559733
202.40222 57.712319
205.01067 56.949516
214.91909 58.263851
204.66478 62.000386
214.32927 56.013336
195.17469 63.46073
202.3123 56.437297
205.23836 61.82859
205.22908 62.368505
205.1137 62.009946
204.38143 61.361133
196.38509 62.408584
195.46725 63.11153
203.70235 58.108654
213.75137 57.224637
195.47758 63.548877
196.63887 63.371016
205.88168 60.959091
214.22206 56.202207
203.531 56.72439
10.105415 -0.50882458
10.307671 1.0473745
10.548494 0.26268489
13.20603 -2.987767
13.237634 -2.4278002
12.124443 -3.1498721
9.0027696 -0.99197899
9.7637457 -1.2244334
9.6904036 0.86684094
12.19793 -2.4916368
12.333021 -3.0289749
10.475085 -0.48821768
8.9946384 -0.42129026
12.278132 -4.2357223
9.7293492 0.054809928
8.8202969 -0.60981896
10.491769 -0.75383641
10.654643 -1.1195021
13.797828 -3.5458653
10.165498 0.45889549
67.49888 -19.477442
65.88728 -18.618523
57.744183 -6.1514023
56.694298 -17.939338
57.276001 -6.8723049
55.860562 -18.843089
68.690383 -7.7761749
66.364566 -20.172822
54.947358 -18.475914
56.890834 -7.269411
66.214044 -19.146658
55.159724 -18.140123
55.873168 -18.043075
56.487568 -16.879616
66.114753 -20.067182
56.277513 -6.6477478
69.341838 -7.9871032
67.356278 -20.739454
55.342386 -18.515117
67.362925 -8.6991906
153.54492 138.18404
166.18063 150.77401
154.92427 -144.85573
154.4097 -144.27941
150.09478 -140.56425
153.59573 137.9541
154.50968 -143.57076
165.01156 151.44429
153.54077 -144.17645
155.46915 -144.46156
150.26692 -140.42638
166.16471 152.2069
164.54326 152.953
155.24396 -144.5219
154.42766 -143.82255
154.48692 -144.77798
155.3229 -144.10261
150.71001 -140.24768
154.51539 136.30766
153.1625 138.68983
12.593899 1.8405441
9.3108945 0.91904135
9.0383726 -0.57268359
12.080577 3.1273231
10.088621 0.52301811
12.886299 1.7908183
10.540159 0.25015868
12.911595 2.685912
10.150106 -0.73782833
11.201924 -0.37226293
13.736161 2.3957024
13.016857 2.6180189
10.68932 -0.91119355
10.208339 -1.123773
10.388505 -0.43257762
9.0935182 0.79427939
10.342779 -0.0077454948
10.621962 0.43660531
10.934673 0.69267055
10.068257 -1.69614
257.49865 -247.44106
258.59575 -247.45911
354.2666 38.252953
354.6073 37.666847
356.37792 37.128049
257.743 -247.38629
353.96972 39.218205
349.17781 38.502602
350.44738 38.602788
257.7914 -247.5035
354.24759 37.15149
350.24192 38.698242
258.15534 -248.44601
350.01095 36.390246
258.02907 -247.94841
355.10051 37.303822
349.35664 38.102938
350.50481 37.934887
354.15956 38.811426
353.94847 38.979021
115.63442 105.65105
115.59319 -106.265
117.0835 -105.44542
120.31318 109.81436
115.2011 -105.39245
119.89417 108.75409
120.70324 110.9689
120.2471 111.21402
118.35619 109.32486
116.43883 106.641
116.79193 104.19811
119.92306 109.35017
116.50081 -103.8739
117.22514 -107.33915
115.5118 104.89797
118.78049 109.8773
119.06619 107.78884
115.22248 105.97406
119.84418 109.53194
119.41267 109.30352
10.845458 -1.6588792
9.3724102 -0.873583
11.012343 -0.51236003
10.113924 0.37169706
12.03481 2.6645094
9.9482898 0.049757935
12.693799 2.152441
9.0830895 -0.3780408
11.554237 2.8163467
11.33777 -0.52528474
9.9393183 0.015228611
12.3486 2.3338579
11.916862 3.7076507
9.3292967 0.42133111
9.7240036 1.7682801
8.5242794 0.24909295
11.321921 0.15635753
9.850099 -0.16087772
10.15505 0.77399451
9.7590381 0.44685666
148.7331 -105.80647
136.62045 126.04831
136.68466 -113.98888
158.93845 -119.0532
135.50876 127.02661
159.63672 -119.00406
136.98163 127.28355
158.9059 -118.14107
137.0125 127.03472
137.51201 -112.29465
148.52339 -106.9725
138.22955 -113.3772
136.91142 125.8623
137.50849 126.09293
137.29241 -113.0835
147.80572 -106.03541
149.58392 -106.95784
136.51637 127.40237
149.6888 -106.07889
149.27643 -105.88471
13.123485 1.9190928
12.848085 2.4521001
11.208447 -2.058095
10.895728 -1.8592569
11.248873 -2.4143641
11.044557 -2.1886327
11.449552 2.0822465
11.651936 3.2249424
13.51743 1.4757565
11.581176 0.99736418
12.882002 2.9774458
11.464543 2.0659721
12.379296 -2.8471106
12.844283 -1.4336709
11.485226 2.0441697
13.347559 3.3349524
12.185238 -1.8519582
12.420756 -1.5960284
12.158389 -1.4481584
11.446993 1.7634006
89.091616 77.791125
88.766057 77.937485
100.32132 83.385024
88.556388 78.199025
98.435212 -90.306904
99.201227 83.9105
100.43703 -90.835842
99.449625 84.779
99.927648 85.111468
89.281695 78.588658
87.928588 78.200779
99.634549 84.820518
87.974353 78.502043
99.103252 85.017422
99.656054 85.679193
99.660353 85.224211
87.346355 77.281782
88.31159 77.718349
98.90566 -90.255554
98.110433 -89.974665
162.13387 141.46943
168.78878 145.62455
168.56017 146.75802
167.29353 146.58969
168.77289 145.99283
161.93844 142.23561
165.8006 147.66012
173.03507 152.13965
162.85131 143.0441
167.66387 145.96786
167.68442 147.71824
168.12328 145.00229
163.43612 142.2758
166.94972 147.76838
163.63045 141.64256
163.18762 142.46825
172.77668 153.31339
162.22177 141.43286
162.45542 142.09564
162.16867 142.7662
206.33791 -197.46077
205.90686 -196.88479
209.88384 -203.30191
212.54195 -202.90763
212.18564 -202.99091
207.14416 -196.71429
202.86355 -192.12356
207.68417 -196.61934
198.25271 -187.74959
197.10609 -188.05768
213.13261 -201.94402
212.40559 -201.71529
208.52567 -197.44516
206.03564 -197.35165
208.46824 -197.07999
207.48915 -198.02685
211.96854 -201.86206
212.53025 -200.86549
207.01783 -196.64778
198.07741 -187.64041
19.330839 -3.2320468
18.101287 -3.8154453
18.709205 -3.9936883
18.779781 -4.9101731
26.614182 15.291317
25.432416 14.988749
26.034815 16.336594
24.842977 16.243837
33.69184 -18.16395
8.7080753 0.479564
34.722824 -17.044586
26.348669 17.217523
26.188174 15.67555
10.226209 0.030164475
27.640126 15.653581
33.285962 -17.663884
24.581823 17.085903
25.020069 16.229938
35.024121 -18.531809
35.163689 -18.733249
18.889216 -5.9179909
10.72892 -0.14557827
17.642901 5.4114229
16.5393 -6.7299527
9.6764713 -0.72219002
22.639118 11.859525
17.368115 7.488507
18.602189 8.4001143
16.543754 -8.2714822
10.792153 1.885874
9.9835684 0.66709189
18.005274 -6.2234903
8.7088668 0.92390896
21.96678 11.957274
17.230371 7.1430236
21.363775 11.472195
21.530431 11.996966
22.234234 12.456524
17.774115 7.6848244
16.433723 -7.5713594
88.694131 78.20724
87.276771 78.631613
87.103009 -78.098563
87.674053 78.494465
88.28546 78.475581
87.286113 -76.129077
89.266621 78.432802
87.920026 -77.934155
87.098179 80.202916
87.400755 -77.400834
87.554754 -78.067367
78.554645 60.714372
97.486756 -81.343305
86.36272 78.434861
76.761388 59.776444
76.456274 60.904356
77.676894 59.279328
97.741171 -81.314384
97.880309 -81.949317
77.613518 61.992635
231.78539 -177.46582
215.15291 204.49358
238.06952 -176.76501
218.20802 207.83923
231.33567 -177.27345
215.30917 204.18434
217.52829 207.67102
216.76034 208.22423
238.66436 -177.01268
215.74448 204.05335
234.42356 -176.64593
237.25176 -177.01111
214.60783 204.98944
218.72415 207.37194
234.79456 -177.99929
219.81962 208.09113
215.82245 204.98417
232.47959 -177.15929
218.7174 208.44004
217.18412 208.03652
33.979628 20.896508
34.259679 20.491512
22.536497 -13.383914
28.330857 17.830603
34.092349 19.350304
33.823373 20.683658
22.576929 -12.200653
34.354756 21.081248
26.927648 16.052393
34.0204 20.465653
28.169918 18.289462
28.739445 19.028119
29.778311 17.764036
26.342918 16.164528
28.329453 18.148924
25.664443 15.018756
23.414681 -13.827512
27.887147 18.407997
22.264411 -12.177991
33.008107 20.102119
319.54242 47.876818
315.14941 44.930152
319.92041 46.205376
315.15784 45.608967
316.24181 48.93996
314.997 48.952356
314.07265 45.3597
313.83138 44.821494
318.95451 45.363287
319.86169 49.113006
315.68552 48.851803
316.11751 49.311752
315.88124 50.39932
316.31559 49.002592
315.41676 49.360472
320.10773 47.546271
315.94494 49.656566
315.97781 48.960939
320.48521 48.15878
321.22304 44.941931
60.29033 -20.435711
66.120572 -37.908128
70.177846 -18.004407
66.223768 -40.586465
69.185257 -18.471954
59.84038 -20.492204
68.911865 -17.75866
68.729551 -18.316338
70.020606 -18.585655
59.567462 -20.495692
66.523069 -40.081566
60.775055 -21.90369
60.229563 -19.325456
69.542004 -17.649416
68.550465 -17.84117
69.166697 -18.332049
74.961504 -37.97791
69.775246 -18.215691
60.054609 -20.345798
69.195746 -18.294614
151.0192 117.13257
145.73707 122.338
151.06446 116.51299
157.78934 131.56333
151.5476 -141.65978
155.45066 129.94622
146.96367 122.04604
150.77262 116.00235
151.58345 116.08934
151.50971 116.16711
145.92725 121.93384
156.85333 129.96326
156.08376 130.97602
145.11664 122.39856
152.0897 -141.2196
145.48521 122.51652
150.8427 116.6406
149.52139 116.46699
145.31288 121.29874
149.45168 116.5802
214.08374 -203.48544
213.45486 -203.74947
221.82177 185.55913
213.76483 -204.14613
222.12807 185.25595
210.41148 179.44067
221.67296 184.66076
209.70875 177.16558
213.3409 -203.30094
212.91445 -203.35773
213.46757 -202.68693
222.52558 184.86018
213.55337 -202.56473
222.212 185.44982
222.52456 185.91936
208.32682 179.45369
210.30897 177.32808
214.77011 -203.19439
207.972 177.75479
222.19803 184.19137
10.382795 1.4956828
10.282813 -0.03758453
8.8919409 -0.41806642
9.9136668 -0.12373543
9.6082058 1.2128194
10.761663 0.53357277
10.681677 0.16595848
9.9220277 0.41535783
10.913402 -1.2722854
9.8934264 -1.8623754
10.61427 0.59393749
10.406599 -0.77303237
11.785314 -0.16871163
9.9065742 -1.1232026
9.2245724 1.4560349
10.342569 0.27306647
10.112534 0.17642349
9.7888187 -0.65087154
9.2255182 -0.94399853
9.6488097 0.49524827
85.363825 76.127189
92.002977 65.548499
92.442544 -79.786526
94.039495 67.207157
89.871537 -80.264632
92.278667 66.356063
85.099539 76.246591
92.263715 66.423002
85.364293 74.323557
91.599628 66.129616
93.705908 67.461826
85.344639 74.655134
84.600401 76.284974
92.163922 64.973537
86.891323 75.02221
91.541197 66.389914
84.454296 75.59371
92.953793 66.776155
93.691065 67.682647
90.067355 -79.863143
83.304076 -72.625288
83.546426 71.771299
85.119256 -73.608952
82.194573 72.219179
83.983866 -75.999198
83.816927 71.996478
83.752443 -65.652703
89.130292 79.873313
89.592458 79.265787
89.455509 79.765121
85.119129 -65.685242
84.559123 -72.784916
88.974317 79.242642
83.044394 72.857976
84.294097 -73.398157
82.842177 -73.903797
81.744345 72.047327
89.038913 78.90427
88.80576 79.914023
89.73126 79.320597
214.1776 -165.16939
202.75193 -163.95997
202.05645 -163.48498
191.33034 182.39191
215.26394 -165.17015
213.39101 -165.03005
202.18593 -164.30507
215.32508 -166.12597
213.56761 -164.56121
203.58559 -162.96666
193.35172 181.77235
191.58564 182.38988
191.37263 182.73963
191.23997 181.14991
191.45628 182.88089
215.17168 -163.45288
215.70577 -165.75969
216.04 -165.41894
212.2259 -165.06512
214.584 -164.15809
271.13518 -75.69322
266.41 -63.890382
271.69601 -64.694928
272.87765 -64.997287
272.9814 -64.535355
269.86384 -77.935862
268.03837 -63.722563
269.51991 -76.426734
265.30554 -76.536879
270.94975 -76.861022
273.68711 -63.814335
266.66629 -63.850408
273.73022 -63.721037
270.6818 -77.987632
266.4139 -64.719562
273.63235 -63.86373
264.85783 -74.808329
271.24262 -64.731699
266.89315 -63.488077
270.05395 -76.876459
49.229479 -32.767374
47.354089 -35.57414
47.5717 -38.122801
67.9538 -26.143921
42.335972 32.617559
41.891708 32.259586
67.845918 -27.019662
68.165984 -26.390173
42.539484 33.269246
68.252762 -26.443885
49.750703 -32.295064
68.429939 -26.812988
50.77725 -32.306548
67.391779 -27.472578
43.451657 32.750733
42.665538 33.284129
46.516944 -37.437913
42.367328 33.239963
42.316726 31.991977
68.213799 -26.19847
170.63949 -160.68274
172.1306 162.53724
170.01165 160.88475
172.18419 -161.47423
171.59388 163.03602
169.80333 -160.75685
171.0824 -161.96061
173.22461 163.49516
170.03466 -159.81964
172.55466 162.12661
171.63437 162.85662
172.08555 163.29182
170.98121 160.44471
169.33004 159.72433
171.27354 -160.72059
172.14604 -161.35978
171.09539 -160.09949
171.32584 -161.43945
171.87208 -162.29839
172.01501 162.9942
8.9525325 0.16262289
11.326355 0.80815929
9.521459 0.21968958
8.9608509 -0.33930427
10.159506 1.8273922
12.510598 -2.9808539
11.328294 -0.50040699
10.713457 0.97740044
10.518841 0.7853701
10.790368 -3.2254673
10.813495 -0.23928032
14.288909 -3.6327272
9.6315846 -0.052957717
9.8380176 0.67130894
11.931856 0.62798868
11.690233 -0.19200917
11.045652 -1.1485133
11.081737 -0.8887196
9.1978463 -0.2112416
9.4995057 -0.93166011
10.047002 -0.77576595
8.9595822 0.85678857
9.9374639 0.78765087
10.635083 0.03312466
8.9964024 -0.38566199
9.6523883 -0.67149916
10.091967 0.37063369
10.329653 -0.33131694
9.8687358 0.10988508
10.364939 0.043880886
9.8203856 -0.63078255
10.395117 0.3956815
8.7347772 -1.3326338
8.8100852 0.8976658
9.125447 -0.23214205
9.3620888 -0.23807046
9.2664666 0.11294112
9.3313201 -0.18120378
10.191432 0.6623828
11.072191 -0.47650569
206.38439 196.79422
207.18854 196.17245
208.2029 197.48697
207.21413 197.34949
215.11425 -187.92127
208.63674 197.17882
206.71254 197.87743
207.49379 198.22353
207.3592 196.06527
209.8121 197.94189
208.50646 197.47659
203.84025 -172.72
216.42071 -187.76719
208.72466 199.33454
208.62683 197.64787
208.48175 198.60226
208.71638 196.43623
204.0535 -171.14114
207.48258 198.43708
206.828 197.26392
103.66965 -94.493868
96.298294 86.242944
95.453001 84.936581
127.31478 -101.19897
96.421236 85.346688
95.110344 85.294394
128.11627 -102.2743
94.865477 84.806328
127.47933 -101.94961
129.07236 -100.93573
94.532485 84.905057
127.92091 -103.18348
94.057728 84.688502
95.85195 86.116112
95.015889 85.322193
96.014358 85.305091
128.78116 -101.08325
103.26117 -94.231213
103.67851 -93.265789
105.07899 -94.165689
220.26376 -14.370335
215.72136 -28.497145
225.3341 -19.738512
226.24106 -20.26456
216.16654 -29.124547
220.42619 -14.777925
220.58157 -15.34215
214.37932 -27.933657
219.82754 -15.175164
226.71361 -20.525174
225.48998 -20.973279
221.44638 -32.513174
218.80268 -14.533736
225.69795 -19.517678
214.94879 -28.866088
215.03121 -29.100579
224.39349 -20.080738
222.09663 -32.477166
226.40915 -20.447017
219.76815 -14.238137
192.45973 -20.217852
191.72875 -20.763301
192.37755 -20.318793
203.39493 -23.823801
191.4986 -21.144211
202.62513 -24.563043
202.79628 -24.844392
211.39423 -15.386144
187.27244 -30.118029
210.66109 -14.507935
194.22526 -19.230289
186.69786 -29.302164
191.81833 -17.67352
202.79787 -23.366711
203.24765 -24.701667
202.64742 -24.898467
191.76005 -18.940985
203.75425 -24.106476
210.70517 -14.512241
209.08739 -14.173456
239.05816 -167.29189
209.44959 199.6184
209.69086 198.75114
210.21768 200.88798
207.49188 199.2156
212.15286 200.98622
236.4436 -165.31695
211.74553 201.67093
209.42375 198.80843
208.21021 199.25594
209.27394 199.70169
239.89207 -165.99058
238.03863 -166.06042
211.48445 199.90748
236.99861 -165.26501
209.18953 198.69889
237.13454 -165.3855
206.77656 199.84942
209.96297 200.17706
208.66831 199.51387
10.019511 0.62274912
10.402153 -0.23126467
10.49294 0.46711063
8.7296121 0.26651779
11.044508 -0.073174485
10.415224 -0.21279329
10.883581 -0.5394841
10.750469 0.61148625
9.8730071 0.050760564
10.572605 -1.273538
9.8278142 -0.33743744
9.2173619 -0.26389216
9.8821437 1.4200436
9.3427152 -0.75213117
9.1938013 0.51552462
10.589525 0.7000286
10.466772 0.87586834
10.498372 0.62076727
10.737902 -0.37945464
9.8446022 -0.94778223
238.47512 10.161664
232.20029 19.385539
243.16419 26.625265
248.71189 16.108129
243.62026 26.124341
231.28859 19.247532
242.65168 25.935035
243.07703 24.704391
239.63928 9.076345
250.28207 16.070675
231.19922 20.14916
239.04683 11.286065
248.73579 16.906236
250.03148 16.164716
243.99021 26.153661
242.07708 26.230763
250.62012 16.263648
243.43211 26.493082
250.46103 15.917926
250.77363 17.658331
179.05803 110.89746
174.00846 96.972982
173.98659 97.168314
176.01178 99.552346
173.99183 96.885909
182.54441 114.87057
173.59048 97.227027
180.07753 110.71539
178.79246 110.74526
177.40036 99.617255
176.08654 99.459409
177.61655 111.29441
173.92957 96.474503
179.0251 111.32775
180.90441 115.68376
176.15709 101.00096
177.50783 111.81379
176.21981 98.57595
181.01627 114.57235
173.15644 96.462674
169.96816 52.525007
174.31418 43.238355
151.50149 54.457746
175.08126 42.806907
152.09002 55.547579
155.0513 42.046093
155.86437 43.272006
155.43369 42.095097
170.76893 53.750958
173.54046 41.728975
174.5939 40.838245
155.49897 44.198681
169.24237 54.328595
151.93166 55.518256
173.64026 42.356554
155.67079 44.128708
156.72614 42.600612
155.29346 42.301137
172.71659 40.669515
150.09977 56.487292
56.791836 -33.781716
11.022884 0.060431024
58.424586 -37.176477
11.284623 -2.5222033
57.280556 -37.725445
55.342444 -33.380215
56.831853 -33.868577
10.050001 -1.5270297
12.900716 -1.9155874
55.559544 -32.923986
9.7282148 0.053905221
56.66346 -37.89063
55.963484 -34.247748
57.416765 -34.575887
12.206818 -0.82931908
56.626624 -34.233332
9.3204709 -0.62291392
57.518406 -34.24892
57.394772 -37.176236
55.847819 -34.476214
143.62107 135.18526
139.89225 129.97672
137.85328 128.95357
143.80661 133.95693
138.86551 129.23941
144.60584 135.50145
141.7452 130.17051
140.5205 129.50947
138.78151 128.78789
144.09394 134.43361
138.78332 129.62908
139.09573 128.91101
146.07498 134.51145
138.15577 129.29459
143.31027 135.67891
144.62292 133.9772
138.59856 129.90651
140.30369 128.54589
144.57092 133.10067
139.19622 130.78916
145.53897 -76.062578
134.96757 -78.710877
135.57214 -79.078954
145.54275 -75.313138
143.39268 -75.186532
136.28434 -79.073632
145.38485 -76.30222
145.91171 -77.404275
144.72441 -76.616781
144.92765 -75.82146
134.28709 -77.639396
145.07065 -75.470665
145.56791 -76.547429
136.15744 -78.816748
144.86591 -76.561148
155.78511 -72.483309
145.24174 -76.532567
154.18256 -72.901167
144.73555 -73.08379
155.01699 -72.401841
11.983375 -0.23332906
9.6258161 0.6073044
10.730077 -1.3347443
10.515673 -1.7533135
12.711229 1.4604362
9.6018149 0.08886312
10.263888 -0.38180197
11.255936 3.957978
9.4487941 0.28060983
11.304699 0.51214137
10.050562 -0.59874295
10.105736 -1.3948897
10.134414 0.12544596
12.551129 1.1732945
9.1393356 0.033843121
11.471125 -1.4538175
10.266954 -0.15363811
10.889955 -0.53865119
10.684207 -0.97609796
11.06056 3.7192677
183.95549 -18.785257
184.071 -18.344678
184.36434 -18.897685
195.93918 -11.012766
186.12629 -17.902679
204.56904 -13.350137
204.71065 -11.782973
182.50125 -18.702806
204.91231 -12.304198
205.18875 -11.931521
194.83574 -18.691386
184.53111 -17.635251
184.79124 -19.146112
185.29084 -17.469233
194.30005 -11.028562
204.26058 -11.877625
205.25914 -11.126326
195.96769 -17.989217
204.30703 -11.872814
196.24548 -10.647924
115.50351 104.70976
102.51419 -92.779516
115.38836 105.99232
108.17532 98.393005
115.91543 -106.22033
115.58277 -104.62382
108.92439 98.923743
115.71753 -104.61382
114.60714 105.95575
102.42691 -91.265937
115.37225 -105.92533
101.47668 -92.043198
115.05207 -105.68126
108.25548 98.027188
115.57694 106.47224
116.19132 106.09779
103.10126 -93.451387
102.45411 -93.066204
102.14189 -92.157854
114.43658 105.69096
62.416072 -52.4237
81.818264 71.150684
62.88301 -52.841445
61.384063 51.770474
63.578658 -53.020558
61.776736 53.432367
62.047313 -51.831584
63.050488 51.949499
71.762371 61.94587
62.794731 -51.928356
71.790199 59.858177
62.131656 50.988676
70.874912 60.176011
63.12812 -53.893583
80.868963 71.876578
62.4664 54.093472
62.293883 -54.196554
82.318421 71.706446
81.556837 70.863935
81.947373 70.948817
225.86557 126.26588
211.42872 115.61858
225.05468 127.53276
211.23778 116.58261
227.099 126.77318
212.77734 115.605
212.08463 116.67571
226.93428 126.25427
225.94199 127.34719
213.2696 114.6125
212.44838 116.14353
223.36092 129.37899
213.62921 114.92042
213.42812 114.43561
223.87755 129.80174
225.47277 127.75297
224.17363 127.46655
211.28141 115.8279
226.74408 126.4734
225.09001 129.11407
140.40241 130.36824
132.39312 -122.67346
136.59881 -109.89466
134.62305 -110.25188
138.74629 130.05621
135.59426 -108.30637
139.62138 -121.6748
140.71936 129.65582
134.83498 -110.75447
139.92742 130.62958
138.765 -121.69793
136.57352 -108.02286
140.20663 128.83527
136.09484 -109.53151
136.15925 -110.22139
132.76958 -122.52423
140.95929 129.14861
139.15395 -120.97301
136.93073 -108.65823
139.79355 129.41782
177.10842 -61.347668
180.84455 -59.282695
181.07659 -59.362783
181.94569 -60.122248
170.39588 -58.093162
168.27523 -57.381165
180.66412 -60.909777
169.44019 -56.354488
180.92904 -60.019095
169.88775 -57.941736
177.71108 -60.372701
179.97953 -59.771082
189.69548 -63.145994
177.77026 -60.762979
178.58086 -60.583984
168.66651 -58.270886
178.2208 -60.422101
181.10338 -60.392869
190.14769 -62.949234
180.80564 -60.660453
82.967349 73.230899
103.49771 93.16476
83.172583 74.187299
86.680726 77.306569
87.044916 76.100848
103.42642 93.296399
83.646508 72.34307
83.969036 72.912856
82.408881 72.194819
68.761151 59.480431
86.997468 77.368197
86.947975 77.058752
103.1309 94.285861
86.420565 77.013206
85.79993 75.818946
102.40602 92.929953
101.3396 93.433608
86.739139 76.530764
102.46111 93.420011
82.953855 72.623785
11.94848 0.93542556
9.9242515 0.81954934
9.815508 -1.507592
9.2124711 -0.24705518
21.31389 -11.380246
9.1398103 -0.30676063
13.196788 -5.5911789
14.971684 -5.5217519
9.4360157 1.4196732
9.5625792 0.12656663
12.400097 -3.1338484
9.1537007 -0.25397528
9.7134106 -0.17947337
9.5211093 -0.009181894
10.395666 0.28575866
10.059532 0.36217434
10.013668 0.55425656
9.464597 0.26877556
9.7969154 -1.5668679
14.352225 -3.9597995
9.2527456 -0.31574568
9.9831173 -0.030076631
10.938782 0.46874538
10.9076 2.1310829
15.266446 6.5062732
10.138555 -0.73716048
14.087923 3.6685881
14.778606 4.736566
14.612395 5.335694
9.8222571 -1.3889232
9.7237442 -0.51476906
10.128032 -0.1779895
9.4518021 -0.83863809
9.2566576 -0.15701248
14.321576 4.0368072
11.671733 -0.51280658
7.8807683 0.11676704
9.6876548 -0.21188168
9.6366654 0.51030498
10.011402 -0.27657824
70.736772 -1.0202271
79.638764 0.012496896
83.783534 6.5095396
69.742181 -1.84222
74.849358 4.8122016
79.842414 -0.61330755
70.25484 -1.3415986
71.188169 -2.3195088
85.077092 6.8626926
80.416002 1.4876684
70.987473 -1.7267393
85.150204 6.5921108
69.694414 -2.9368696
83.598478 7.9773717
73.207252 5.6065881
83.74595 6.5829325
73.955177 5.0461047
70.191005 -0.99304729
80.126995 0.74128897
80.256886 0.22250152
57.08948 23.927686
59.685403 -48.784777
64.196379 53.191691
45.305856 31.474932
56.349976 23.171242
57.749635 -49.633515
58.90662 -48.776424
62.075049 52.462486
46.967854 30.988758
58.036721 -48.669748
63.288874 53.084957
59.173285 -48.940942
59.617153 -49.775682
60.691295 -48.54522
45.842416 31.505443
63.436574 54.278273
58.831 -49.564568
45.038328 29.999
46.791565 30.408016
56.783051 22.143054
9.6870176 -0.39241649
23.384392 -12.942957
24.33109 -14.570936
24.058467 -14.166738
22.766097 -13.221783
11.303554 0.54780747
24.861152 -15.777676
15.598576 -6.2850296
9.5425229 0.90697735
24.439466 -13.883313
20.922913 5.1390095
10.636464 0.61769619
21.614233 5.3602426
21.31889 5.1955861
9.5667818 -1.1430774
15.485261 -4.9618026
20.891702 4.785307
14.559327 -6.714417
15.086419 -4.6184689
16.148754 -7.1297992
126.93454 -74.972776
135.2064 -76.790544
135.68858 -77.832012
135.4592 -77.673206
124.78504 -59.256576
135.89709 -77.689091
115.00707 -49.661458
135.47121 -77.173816
116.23332 -50.77529
124.90555 -59.384172
129.72383 -75.531324
128.36388 -76.482225
136.1563 -76.56463
128.38052 -76.695872
135.20586 -76.831065
115.14723 -51.740378
115.42401 -49.783752
136.07163 -77.638257
136.32921 -76.892979
129.04523 -76.056734
8.6325272 -0.39763524
8.122286 0.39311942
9.2374927 -0.13076192
9.8159607 -0.21678322
9.5677762 0.99284592
10.884299 -0.83328769
9.8214627 1.3300415
9.9390266 0.98823016
10.412089 0.081470475
11.30259 -0.01728677
9.7235118 0.4955447
11.003127 -0.50247486
10.538913 0.77550562
9.0370834 -0.16635208
10.029582 -0.0029381564
9.6785167 -0.32214185
9.8635039 -0.086029911
9.0223273 -0.61668002
9.8008551 -0.71938633
8.691949 0.87253148
272.58605 -142.47214
271.63454 -142.82159
272.48179 -141.4896
278.95014 -147.13534
272.76625 -142.40646
273.84468 -142.31187
274.49275 -142.09025
272.34384 -142.82499
222.78446 211.62727
274.11891 -142.03111
273.60074 -142.74448
271.80729 -142.97082
274.61096 -143.93606
222.06993 214.1235
275.17296 -143.6841
272.63651 -142.98238
221.99465 212.26534
273.52493 -142.43692
275.76449 -142.68413
278.70033 -147.50576
9.9017875 -0.53668716
14.181905 -2.4762507
11.511741 -3.0857713
9.7272002 0.12072909
9.9856723 0.016566947
8.8506217 0.30531145
10.469192 0.14656787
8.9262551 -0.96682338
13.829144 -1.0077559
8.4970559 -0.23705167
11.176991 -0.16113988
9.8941375 -0.23959287
9.1117638 1.7811536
10.703098 0.37875896
10.884818 1.5837665
9.9562061 -0.038249977
9.5035573 1.0253087
10.632959 -0.0038182047
12.915328 -2.63537
11.620926 0.030840015
10.431309 0.52265321
15.667467 6.0279072
9.5662259 0.24852046
8.8733396 0.29395935
10.615394 0.37866634
10.481107 0.40909867
11.143546 0.96869145
11.108819 0.020195078
9.3826837 -0.74063792
9.8017683 -2.0400371
10.219677 -0.13545921
15.60173 6.8581468
10.963348 -0.44192478
9.6244694 -1.9777813
9.6282802 0.052464253
10.474106 -1.2080691
16.409918 6.12205
10.898075 0.028221866
8.7029295 -0.3184428
9.6935958 0.42029398
220.08794 -97.865812
228.26358 -101.47449
228.43323 -93.36102
219.17188 -105.00431
218.72347 -105.89806
228.10293 -102.24611
228.82827 -93.373324
229.67263 -92.264746
218.92153 -105.72754
218.04614 -106.29061
228.86673 -93.656013
219.67181 -97.96911
220.09972 -98.002888
229.85066 -92.923366
219.96222 -105.32603
229.63717 -91.897961
220.25037 -98.018102
219.60196 -97.946704
219.07242 -97.617981
227.02129 -101.95776
12.360345 -1.4433485
12.174865 -0.8864484
11.36065 -0.028578227
10.695965 1.1956654
8.7609325 -0.27907291
9.3840667 -1.0579657
9.4717843 -0.71001898
9.7431293 -0.72640156
10.462577 -0.97280661
9.7946791 -0.022353518
10.786736 -0.5122892
9.8303678 -0.11575996
10.27476 0.16207754
10.047272 0.71217274
10.399039 -0.68481044
11.410122 -1.3317382
9.3017219 -0.40966859
10.801102 0.48413946
10.094142 0.20352664
10.154175 0.88833076
99.11643 -22.167999
99.140669 -22.289133
97.080742 -21.624789
86.691042 -35.81802
99.501752 -16.995086
98.919782 -19.325181
99.957906 -18.898646
87.319284 -32.3329
98.686695 -19.29036
86.521463 -31.511785
86.01852 -36.239946
99.67879 -19.134094
99.705625 -18.981669
86.190414 -36.301098
99.767478 -22.087165
97.955907 -19.082158
98.567776 -17.710222
98.853463 -17.620203
86.127629 -36.380489
98.381135 -21.973847
9.4945486 -0.41437457
14.548314 4.7495896
9.1063185 -0.51006694
14.985265 5.0286618
11.351647 0.17434354
14.99411 4.2916498
8.2123354 0.45273252
9.7919247 -0.59803735
10.890945 -0.029452128
14.744238 4.9286034
9.3537577 -0.87934106
14.35876 5.1991374
10.078395 -0.66059208
11.493321 -0.90206176
9.1295533 0.044006077
14.272403 4.4183101
10.465926 0.092322739
10.473079 0.19816752
8.5753617 0.27743288
9.9545623 -0.087118885
16.417907 5.8354906
14.682015 -5.2169785
10.238222 0.27679437
11.510207 1.2337766
16.819227 7.445308
9.7378742 0.23356494
16.999614 6.3671926
10.130748 -0.3406333
15.782727 6.9055089
10.20913 1.6248825
15.316666 -4.8142063
11.078293 2.040784
10.610871 0.010577317
14.61341 -7.720552
9.4212697 0.52309894
10.167501 0.44608173
15.795721 -4.683697
14.988343 -5.2656929
17.388386 6.3691025
17.412648 6.5112203
11.322227 1.8547758
11.457076 0.49156981
10.717713 0.68936142
9.953232 0.01266785
11.315779 0.96054037
9.5851904 -1.0478582
10.399547 0.6921699
10.284898 0.33216928
11.367107 2.2140046
8.6379584 -0.675015
9.3145423 -0.18225439
11.628548 1.4070367
11.204002 0.75135523
11.178215 0.41751756
11.359159 -0.52673873
9.7485047 -0.70069762
12.156221 1.1515007
9.5527047 -0.24218413
10.596406 0.70243314
10.084962 -0.74253671
220.9024 66.717126
221.66744 66.619748
222.71892 66.650035
226.18514 75.138644
223.56692 76.531658
222.22027 67.525199
228.5868 68.88369
227.7568 74.3872
227.83941 68.356819
228.93196 74.885169
227.62341 68.245035
228.35853 73.704592
229.1278 74.516584
223.10258 75.254593
228.71775 73.601923
228.42847 74.567189
221.93195 67.058547
223.08114 75.860957
228.04451 69.865112
223.43531 75.569642
43.49313 8.0705442
43.834791 7.156496
48.210373 -0.38013588
34.869588 10.721656
44.428093 9.1404217
43.393597 8.4133589
35.924864 11.619351
41.9733 3.7474582
40.068413 4.0047661
44.334073 8.8425812
47.023979 -1.1608818
44.695828 7.6193032
40.722524 3.1204891
43.350244 7.7176598
47.679058 -0.09788222
48.303732 -0.76010927
43.791534 8.901766
34.909795 10.984118
48.394329 -0.58619189
33.831223 12.059886
73.305291 -63.052137
115.60052 -67.67495
74.68485 -65.297164
115.03649 -68.660759
72.084784 -63.147292
126.61164 -63.307343
93.556632 -80.428803
72.141294 -61.948197
93.047884 -79.889393
127.22811 -64.550284
127.26973 -63.38662
127.63958 -63.958362
129.27246 -63.967361
73.514171 -63.238438
72.384403 -63.086746
73.140142 -61.508522
126.65318 -65.678647
127.4573 -64.033894
94.13499 -81.074662
93.656313 -79.291893
238.61616 -228.00319
251.622 218.55313
250.00942 219.37838
254.57526 224.30902
241.60654 -232.42522
250.3241 218.17671
239.11215 -229.83017
240.21694 -229.04774
241.41524 -233.2298
249.99739 219.43655
237.83009 -228.69064
238.01989 -229.19677
242.36437 -232.36971
242.7921 -232.67716
251.84382 220.04137
242.97089 -232.56346
250.99264 218.99104
240.24203 -229.58031
240.42299 -228.34355
256.88802 227.01265


==> figures/data/figC_u2.dat <==
I Q
10.046675 -0.41934922
10.776182 -0.48374919
10.045998 1.7222034
9.9361359 0.12948553
10.635338 -0.62809241
9.2821958 0.90158794
10.541196 0.8068943
10.345021 0.79119203
9.7437702 -0.1464808
10.974118 -0.69712433
9.7144113 0.022293285
9.4667808 0.2569084
10.843317 0.069626402
10.985443 -0.48247661
9.2977859 -0.070258451
9.5286581 1.0116971
10.288344 -0.79808491
8.6659998 0.81327159
9.0875761 -0.15877548
10.728054 -1.2920721
9.618953 -1.4906085
10.380352 -0.31978905
10.039841 1.2301359
9.789736 0.3717625
9.7678581 -0.066065597
10.877254 -0.23207806
9.9261148 0.067140492
8.8879588 -0.15620993
10.452473 0.37759718
9.0878319 0.44059152
10.316303 -0.29786305
9.1040442 0.50979413
8.8272861 -0.43936178
9.2616298 -0.53404945
10.811501 0.15527474
10.472017 -0.15186067
10.353016 -1.2040411
10.234956 -0.80417794
9.7445261 0.17674009
10.224463 1.1647219
166.53782 155.66202
199.05067 -103.36692
166.42622 156.42781
189.10601 -109.21938
189.78188 -109.36556
165.19177 156.22304
199.13461 -104.47081
200.12298 -103.69009
190.11127 -109.72522
198.91914 -105.61033
165.12055 157.83991
190.49102 -107.96232
190.78208 -110.57599
200.49934 -104.49135
165.7119 157.03167
189.58717 -111.18933
166.7398 156.63231
200.14497 -101.18
199.53757 -103.30648
201.00904 -104.16563
118.12492 -92.17564
107.90034 -98.576739
108.59995 -98.451036
135.97277 -89.049042
135.38698 -89.20652
108.16115 -99.031069
109.89777 100.60222
136.05403 -89.391265
111.46267 99.030461
111.44386 100.10214
108.26131 -98.427021
119.48982 -91.179677
135.7871 -88.90056
109.58938 99.743147
117.72115 -91.572338
110.40377 101.21996
108.13176 -99.257598
136.17398 -88.731448
108.78549 -97.659262
112.05408 100.10512
9.8888895 1.3361083
9.3991813 -0.1355102
11.63399 -0.34694689
10.483741 -0.22637264
9.5997442 -0.40081959
8.5527777 0.58796459
9.0885259 0.079560816
10.233564 -0.19558901
10.465513 0.036308015
10.749587 1.1034152
8.9752024 -0.12266494
8.5046203 -0.72060856
11.14026 -0.35459867
9.1920887 -0.60726912
9.1621529 -0.41362863
10.760225 0.6592682
10.507605 -0.43859532
9.1785764 -0.75833112
10.93664 0.096294592
10.488313 0.28506496
20.615074 11.781665
10.55444 0.27012567
10.018303 -1.230865
10.172878 -0.1086999
11.081336 -0.17645398
12.019814 -2.2691457
10.1457 0.48846243
10.36869 1.0306042
8.3598638 0.036418851
9.6902096 0.95786587
8.8422722 0.23997209
21.129331 11.875762
9.8816898 0.64786563
9.8047055 -1.0038578
9.5534206 0.15653244
9.8200554 0.90563407
20.535436 12.294517
12.112605 -1.9096097
9.9009521 0.26883392
12.90315 -1.8812004
9.927038 -0.082279427
9.8905825 -0.027391008
8.4613675 -1.3272902
10.458754 0.10466732
9.3198132 0.89501602
10.16367 -0.55002066
10.400839 -0.16669597
10.959017 -1.0928349
10.720024 0.65294662
9.3103214 0.077219752
10.566165 0.71134071
9.5091842 -1.2138831
9.3568289 0.3389591
9.8937014 -1.0950604
10.263445 -0.22913313
10.96051 0.69724461
10.561122 -0.12710966
11.094937 0.45212806
11.372798 0.20826647
10.37173 -0.88595346
130.24878 113.72295
122.40538 107.78827
123.48096 107.36103
113.66495 -104.88332
114.6919 -103.66068
123.28006 107.54161
113.0885 101.74767
113.47377 102.3531
122.50571 107.33731
129.37754 114.18231
113.47955 -104.17264
130.64079 112.2903
122.17271 107.45855
111.63311 102.89428
113.10472 -103.89467
113.64005 -103.12551
112.49364 101.37092
122.5459 107.43088
112.1039 103.16311
112.53936 102.77824
217.30604 -136.88307
218.94302 -140.58117
219.04368 -143.35868
187.79536 179.30884
218.83553 -142.21427
219.47073 -138.94556
189.71898 179.01299
219.59813 -143.60459
217.59015 -138.20391
219.51812 -140.8177
220.40182 -142.68771
217.69063 -136.7168
217.11915 -134.84616
188.51209 179.36195
216.55134 -137.2313
189.84803 179.72258
218.61516 -144.495
188.70137 178.61109
221.26297 -140.37346
217.56105 -137.21005
87.681518 -77.786921
87.106108 75.249279
91.738238 -82.281658
88.330473 -77.071013
86.41853 75.798694
86.770179 76.601655
88.967444 -77.760353
86.549039 75.695825
89.076106 -77.866073
87.80204 -77.407026
89.337789 -79.369768
88.464252 -78.304294
87.355311 -78.051985
92.571338 -82.440223
89.221317 -77.334467
87.859401 -77.645504
91.574113 -80.348134
84.856582 75.42677
92.443721 -82.171193
88.208694 -77.784053
9.6445387 0.90208643
15.154546 -5.1477503
15.842962 -5.9088212
15.650682 -5.317247
11.033325 0.42048503
10.335372 0.27238564
16.654512 -5.9143858
12.251796 -1.347364
9.1894921 -0.87132472
16.063623 -6.5544181
16.415153 -5.7853833
16.761834 -6.5002814
10.502964 0.73094147
9.1186665 -0.19528858
10.840218 0.11608915
12.09425 -0.99504098
10.534131 0.4719693
9.6073526 -0.86590345
10.764253 -0.39718115
8.5948393 0.10176476
9.4277764 -2.1768278
10.57488 -0.51641888
10.110461 0.57764743
10.149495 0.18910398
9.3248389 0.59992766
9.0576422 0.76226044
9.804433 0.82023947
9.5011604 0.56748738
10.398963 -1.5762681
9.6677629 0.6253056
10.666913 -1.1087575
9.5706916 0.89193069
10.54661 -0.66943611
10.516513 0.14047077
9.7114744 0.67982432
10.347743 0.092549282
10.269876 -0.071329247
9.7028788 -0.44957573
10.226078 0.12649936
10.382348 -1.7212501
10.014562 0.091523247
11.067533 0.22774912
10.33718 -0.21332508
10.805929 -0.73458745
10.453399 0.50145935
9.8105616 -0.64182152
9.3923139 -1.7081215
10.100902 -1.7407646
9.3681564 -0.12911756
10.974111 0.79231939
10.077095 0.017283591
9.3713642 -0.98260525
9.9330478 -0.32758751
8.5809233 -1.52857
10.785991 -0.87122532
10.454311 -1.1807039
11.272961 0.44114608
11.012148 0.7030685
9.0183032 -1.1544098
10.135052 0.20558124
8.4551604 -0.21035406
11.049216 -0.50942688
9.1838539 0.86846483
8.5226815 0.17337428
9.6792037 0.88716565
10.523563 0.31820071
9.6305208 -0.98596547
8.7994844 1.7675592
10.861812 -0.44891975
10.661251 0.24873339
10.015986 -0.79058971
10.852228 0.48758315
10.564774 0.06308515
10.385998 0.38181685
10.133055 1.149384
10.881912 -0.20170863
10.943583 0.72486945
9.494601 -0.38149303
9.1927338 0.75469705
10.382483 0.70228453
9.6207615 -0.65265933
8.7831636 -0.65047447
9.9812408 -0.095448277
11.394761 -0.407582
10.49321 0.24284223
10.911422 0.19923549
10.645369 -0.57881783
9.5646191 -0.50103806
9.87586 0.031095742
10.588461 -0.41798132
8.8169061 0.08566258
10.082858 -0.42991034
9.9087059 1.8396044
9.5138947 -0.6717875
9.1144504 0.130218
9.4019995 -1.2602734
10.493229 0.67757664
9.9032886 -0.69622562
9.3195658 -0.52647738
8.9312856 -0.10466874
9.5088091 0.32182806
14.534487 3.5601479
11.375827 -2.0121011
11.153292 -1.9537687
9.7254852 0.85376096
11.880848 -1.388162
9.9872649 -0.6812826
10.271033 -1.647343
13.959423 3.7106702
10.381819 -0.28541618
9.4493989 1.0878765
10.0841 0.011912165
9.4008234 1.3669176
10.280877 0.073941869
8.9604472 -1.4790168
14.884964 4.235608
11.259544 -1.2920031
14.458331 5.099724
13.884203 4.3863722
11.011006 -0.42291785
83.427812 73.063947
94.181952 75.750167
84.221841 71.779669
98.919035 79.786853
98.817091 79.337692
94.242316 76.82654
94.898222 -84.724003
99.271612 77.637494
94.320653 77.059084
93.914766 76.470418
94.506679 76.669161
99.044929 78.789465
95.672255 -84.417417
85.660969 73.209049
84.108359 73.393673
95.452047 -85.055066
94.628414 75.599822
84.111426 72.535433
94.363566 -85.087917
98.89363 78.179545
13.470354 4.6128828
14.038544 3.3371226
12.05499 -2.0878183
13.056994 4.7610692
11.008191 -0.10694549
10.829315 -0.015978862
12.390152 -1.088846
13.827427 4.070951
13.547389 3.5802006
14.372961 3.8138343
9.5371449 1.5433441
12.350465 -0.85284788
15.603936 4.5754017
13.151883 4.6240379
11.113835 -0.77583877
11.653546 -1.4971612
11.459782 -1.1403929
14.687018 4.488699
10.60426 -0.33282895
10.531519 -2.4198145
10.486432 0.37543115
10.091736 1.5143618
9.4724669 -1.042854
10.074885 -0.059992278
9.8682644 -0.47069229
9.6609119 0.28658959
10.499838 -0.25368762
9.6566217 0.66581454
10.575391 -0.98034253
9.6342075 -0.33382972
10.278105 -0.025795363
9.396998 0.39840106
8.9384856 0.78621436
10.178944 -0.67667037
9.9695162 -0.56301799
10.042888 -1.014771
9.3090562 0.44473123
11.521014 1.6851942
11.033661 -0.94354353
9.6260601 0.24576793
9.3915824 -0.36995051
9.7198497 -0.35256341
10.295702 -0.3200248
10.718923 -0.023992655
10.141817 0.85254801
10.286116 1.0148644
11.072313 -0.1218737
8.5599642 0.34258803
9.9731888 0.43216369
11.251664 0.60479114
10.708057 -0.17194297
9.5959562 0.6326805
11.225263 0.24541106
9.8702583 0.77513707
9.9685293 0.57850338
10.256581 -0.32375529
9.9112188 0.25990987
10.250174 -0.062036925
9.7330864 0.82853029
9.9128979 0.023646771
10.695439 0.08502651
10.744031 0.72266844
10.276664 -0.16933093
9.6149657 0.085755426
9.2644564 -0.81630831
10.727807 0.049559071
10.682887 -1.4263665
9.5625477 0.85564899
9.6973983 -1.0498831
9.5062661 0.074370032
10.225836 0.13536391
11.229658 -0.30273162
10.874315 0.51456302
8.9291133 -0.067038323
11.427508 -0.28290943
9.6164283 0.34246689
10.309785 0.23757559
11.621986 -0.59326679
10.016096 1.7169658
10.999854 -0.75877319
114.42502 -87.247669
80.3514 -63.916367
80.032741 -64.756788
114.41734 -88.421909
65.788764 55.647513
115.09451 -87.877318
65.118459 55.161859
88.060582 -77.986949
80.098862 -63.427338
65.317926 55.117437
79.536749 -64.237869
64.796175 55.992896
115.69227 -87.315818
78.629118 -63.874375
114.44895 -88.041947
66.507304 55.994292
114.69855 -86.40162
115.7897 -87.011178
64.239249 55.671008
79.632915 -65.426405
105.69171 96.861444
101.35659 89.741998
105.4354 95.028602
107.03941 95.933026
106.1672 -95.516168
105.90928 -96.096417
107.59951 96.293847
105.2004 -96.286144
106.35204 -96.861773
99.309193 -90.160802
101.3576 88.116626
108.25244 97.399718
105.99675 96.08281
99.649004 -90.842155
106.92808 96.684622
99.902102 89.785117
100.62731 91.006874
105.99193 97.687539
101.32581 -91.278583
106.72595 -95.940774
10.643481 -0.33300959
9.3219673 0.097065445
8.7266382 0.74759191
10.722536 -0.37090386
11.336391 0.74491956
10.512856 -0.42778384
10.277831 -0.092803185
9.9982817 -1.3209167
9.8375612 2.0103368
10.016102 1.2915021
9.9723103 0.2452794
9.1408686 -0.23443516
9.5313913 -0.24708276
9.1051986 1.013987
10.074835 -1.1432919
8.995524 0.018820283
9.502342 -0.12672619
9.0947787 0.019638721
9.8297461 -0.21552711
8.902208 1.0745003
10.808884 1.1081067
9.645726 -0.4672043
11.20365 1.1124004
10.925216 0.23590719
10.649038 0.21861326
10.310554 0.50129471
9.0796644 -0.65329544
11.178847 0.20434389
11.037759 -1.1747395
10.022603 -0.005645323
11.062912 -1.1054626
11.014472 -0.24646342
10.106397 -0.69191425
9.7655691 -0.73499742
10.451328 0.27125594
10.23335 0.42583454
9.4947241 0.038823199
10.899671 0.70510086
9.9668678 0.60076404
9.8671525 0.0050692154
95.86593 50.582236
86.94821 -76.5326
90.621913 48.020005
107.3402 81.280421
87.027073 -77.761256
107.79686 82.317704
96.506376 51.00786
91.875665 47.571231
91.766256 48.004277
94.987912 50.630961
94.900678 50.831486
106.7005 80.043047
107.15183 82.775281
106.924 80.602621
106.94459 80.0175
95.598555 50.949617
87.209677 -78.559026
86.777084 -77.824925
90.245637 47.712393
94.443371 50.298451
12.039199 1.5958864
10.206347 0.8487293
14.976698 3.9357095
9.3424882 -0.43140315
12.734634 1.0816274
9.3355966 -0.57905518
10.50622 0.097895661
10.25132 -0.22356604
11.685689 0.8443885
14.604607 5.6294573
15.492654 5.5966035
9.6828978 -0.11628866
9.5878321 -0.1925048
14.087871 3.9703649
9.4872692 -0.54479828
13.557534 4.9935718
15.133212 4.4680299
10.877524 0.65626815
10.767078 -0.45105283
9.729307 0.11714268
142.86451 -54.922541
109.54709 100.22044
137.53271 -61.792395
109.59026 98.391435
108.65 99.945165
133.43173 -61.413495
109.78448 99.784858
132.06599 -61.940194
109.31462 99.428186
138.50903 -61.481788
137.20587 -60.087546
136.89697 -61.800688
131.74081 -61.137019
138.82229 -60.90052
109.91054 99.167875
131.46054 -60.483585
141.61648 -54.397338
142.38416 -54.51646
109.51321 98.648024
131.89121 -59.972986
93.748948 32.612607
86.699329 63.830698
88.21686 58.006927
92.787015 31.19024
86.162846 64.239387
88.059855 64.923306
87.145843 64.123283
93.358372 32.359834
81.088525 -72.3225
87.979776 58.649495
88.230621 59.488396
93.336125 32.316106
81.827956 -72.889791
86.745199 64.894067
87.525878 58.895928
93.926292 32.190703
83.114746 -72.797355
83.009319 -72.291622
86.264802 64.759636
93.562332 32.315839
9.5184679 -0.36427
9.3848738 1.2819986
10.032804 0.31146551
10.100915 0.094386489
9.0481357 -0.26373763
10.469178 0.25454171
11.874742 0.24586401
10.519113 0.62050954
10.612162 -0.48308953
10.069643 0.13952593
9.9788619 -0.012766275
9.9824817 -0.91578713
11.405501 -0.39884754
10.377801 0.90790901
10.071961 0.40721733
10.160134 -0.45802326
11.380641 -0.50797592
9.346075 -1.1247643
9.7285864 0.47898009
11.52146 0.59869897
109.24976 -99.289441
106.07256 -80.458834
105.96654 -78.835767
108.08007 97.443234
106.81422 98.538969
106.77305 98.840906
105.9296 -77.835716
108.6324 -99.19782
106.45979 -79.018328
107.80739 97.739799
106.97535 97.228374
111.48279 -98.910799
110.5538 -98.73537
107.62964 96.888577
108.60427 -99.320223
107.74981 -79.503873
112.56278 -98.477945
111.92277 -99.721986
108.57743 97.779231
111.87921 -98.748619
9.6680849 -1.5178224
10.65703 1.5478913
9.660981 0.53897262
9.9830755 -0.068651841
9.4297363 1.0999385
9.372919 -0.61404252
10.771024 0.027564647
10.168878 0.22142754
9.8033256 -0.47499566
10.314593 0.97019708
9.672423 -0.63820221
9.1567994 -1.2727245
9.6303463 0.95316435
9.2040633 0.3602387
9.5393398 0.63645241
11.246963 -0.00054271749
10.944073 0.53419792
9.9950989 1.4696162
9.8593833 -1.3860041
9.8593572 0.032972728
9.3703122 -0.24563237
12.037021 -1.4833876
9.292127 0.60499677
10.484182 0.88800684
10.575325 0.92322293
9.8800272 -0.17510693
10.234636 0.89577839
12.338614 -1.9961553
10.79854 -0.064761967
10.563789 -0.2301252
11.183543 -0.22910936
11.732523 -1.8957691
10.853753 -3.1361694
10.880963 -0.81895751
10.045918 -0.071414487
10.269357 -0.39021318
10.198005 1.0834912
9.7669794 -0.19582553
10.524103 -0.41814104
8.5261847 -1.6610841
136.57158 -128.21305
148.03731 131.61391
143.39726 124.06546
137.1114 -128.13977
137.37461 125.26499
137.5873 -125.81628
149.07368 131.21504
136.43349 -127.69438
150.23114 131.32655
143.59042 123.89711
138.37815 -127.54933
138.57353 -127.62947
143.74278 124.39679
149.3249 131.38292
137.08341 125.27379
138.02158 124.79842
142.33135 125.25987
148.43453 130.41985
137.52366 124.75143
143.49023 123.18768
9.3561192 0.56450033
10.304833 -0.054287217
8.9506459 -0.063852512
9.2413791 0.64786473
9.0538054 -0.96233435
8.7287616 -0.56644753
11.69887 0.76991656
10.454886 -0.028526361
10.457844 0.43101628
9.8975717 1.1784819
10.412967 -0.12516999
9.9499634 0.33013892
10.385673 1.7059308
10.70692 -0.10135641
9.9369492 2.3327903
10.183377 0.4647443
9.1365625 -0.3691159
9.0508416 -1.2088145
9.6637711 0.074705327
10.4864 -0.2317925
10.717701 2.011125
12.556656 2.1516487
12.693798 1.1385925
10.240392 1.1029817
13.220773 2.4210234
9.7645936 -0.42428468
9.6590969 -0.042010933
9.3791625 0.56734396
11.096728 -0.64695866
10.407533 0.99523594
10.626495 0.37848483
9.162892 -0.11081401
12.258417 2.9286257
11.910185 2.132944
11.167245 1.368184
10.473288 0.35482479
9.6628358 0.24237905
11.500554 1.4926696
10.621787 -1.3136786
10.096411 -0.29150119
71.268042 49.231315
69.43296 58.325482
69.825502 57.560081
70.015629 57.635181
67.168638 -56.867508
70.670481 48.818708
67.427887 -56.126483
65.626396 -53.768494
67.205317 -58.144043
70.335618 58.319829
63.868515 -54.675678
66.523374 -56.552495
66.638885 -56.912659
63.585045 -54.408115
70.699606 56.558349
63.233825 -53.694254
64.185859 -53.950653
64.765758 -53.150044
70.472936 49.560357
70.326317 57.738802
10.36093 0.038533652
11.589026 0.034246163
11.906523 -1.3029102
18.746228 8.8343277
14.556537 -0.61725456
19.270464 7.9258065
14.063383 0.37851253
18.89746 9.2968335
13.592512 -0.30162085
12.758292 -3.212235
10.275042 0.70048588
12.880434 -2.837589
13.702092 0.53402984
13.893453 1.5728917
13.992316 -1.8386653
10.470857 -1.2475239
10.117216 0.079379694
12.144841 0.73510755
9.3130399 -1.2563681
9.5330997 -0.55975477
202.056 190.4668
246.70082 -128.81612
244.69159 -127.16897
244.31079 -128.74293
244.98214 -127.15493
208.61641 198.38983
201.3296 192.15107
201.82414 191.99072
200.443 191.81696
201.29505 191.86739
246.69015 -129.93251
248.24533 -128.90487
209.1932 198.02131
245.05136 -127.77732
247.50001 -130.03166
246.43961 -129.25406
245.79489 -129.21377
209.88967 199.08947
208.45402 198.65662
200.97784 192.10145
9.2026178 1.8719354
12.560694 0.38595171
9.2600117 -0.53326278
11.111347 1.7548243
9.9909185 1.0509955
10.044466 -0.22557108
9.8179242 -0.0100758
9.5493085 0.17427847
9.5437985 -0.8677178
11.5264 1.9736635
11.057566 -0.52594525
9.6017845 0.19431476
10.127835 0.91372264
9.7267864 -0.69228559
9.7689589 -0.032662765
10.377998 -0.58468443
10.991905 1.680072
10.372171 2.2199223
10.112612 -0.32049237
10.334238 -0.35278167
9.5745549 -0.49269694
10.658248 1.2845655
8.5652159 2.371973
9.316553 1.3144411
9.8288983 -0.54784486
10.730158 -0.75181736
9.7049901 -1.1279806
9.5201396 0.62215383
9.2435714 -0.63555782
10.083885 -0.042057852
10.905824 -0.046496337
8.5249414 -0.44639869
10.055331 -0.31265103
10.411092 0.837922
7.9917945 -1.6824156
9.9264091 0.074616223
9.8310839 -0.64445915
10.431065 0.7668611
10.816614 -0.12698405
9.8305248 0.4287245
9.4552375 -1.0920732
10.658587 0.44375748
9.7605577 0.70347468
10.128132 -0.17512568
10.546781 -0.67919654
9.4050382 -0.31044555
11.641877 1.9199116
10.448612 0.15445417
9.3934026 0.67177348
11.061956 0.55258486
8.0018086 -0.42237729
10.64152 -0.69204421
10.157352 0.58443638
9.4610833 -0.17554624
9.9413533 0.29956841
9.2421951 -1.7168136
10.143924 0.011995364
9.2115057 -0.24742337
10.228956 0.076880675
10.641491 -1.6560562
92.313927 -82.041073
91.701088 -82.106959
93.487957 -82.689465
92.688638 -82.565065
132.8155 57.276369
132.66545 56.36376
132.83151 57.649327
133.65588 56.227653
142.78475 56.109222
137.82184 59.079306
142.2791 54.898178
134.50339 57.536913
133.58996 56.136161
138.23489 59.764408
132.46499 54.866408
141.33243 54.672449
132.71539 56.209344
133.02964 57.506916
142.98475 54.006742
142.05244 55.163659
160.15791 -80.286396
128.93621 121.21717
162.4752 -90.882384
160.32212 -81.116696
129.30561 119.29997
133.85928 124.54596
162.65582 -89.952561
161.63459 -90.265103
159.25281 -81.362495
130.70309 120.74624
130.85824 120.96165
158.79513 -81.51818
130.78746 119.57812
134.71208 125.35377
160.91735 -87.749258
135.07949 124.95691
135.36133 125.24015
135.60827 127.34764
161.73579 -89.207581
159.30345 -81.013601
19.306436 -5.7173278
18.279719 -4.0722409
20.237005 -11.144087
18.518662 -4.2475932
19.35729 -4.8028274
20.314524 -12.194897
20.227663 -4.92248
19.903362 -9.7418477
20.207016 -3.5697826
20.071722 -9.8620369
20.013564 -10.950066
31.521833 -22.19887
28.714702 16.646661
19.92413 -5.4585002
32.363932 -21.567077
31.511542 -20.815753
30.634276 -21.994264
27.337678 18.272391
29.04257 18.746848
31.922105 -22.530491
9.5850724 -0.52961715
10.589564 0.22870682
10.330687 0.97100233
9.3438226 -0.81783164
9.2053394 0.40067709
9.5238632 0.63004178
9.8291916 -0.27228567
9.5783948 0.66450756
10.281253 0.01367222
10.769974 -0.85305917
9.2136716 -0.42835488
10.035334 0.18155141
9.8241566 1.1229642
10.857465 -0.90961732
10.645399 0.056578352
10.177548 0.86390764
10.505438 0.10372006
9.772117 0.6709001
8.7861243 0.55887569
11.114322 0.091101932
10.12513 0.27190772
9.8515521 -0.27435936
11.417924 -1.5340743
14.184625 3.9710622
9.5794428 1.3813865
10.967554 0.38145628
11.17291 -2.5262681
10.103836 -0.73926136
11.45258 -0.95801938
10.479379 -0.41778875
12.763723 4.7264731
12.999001 2.7778416
13.479492 3.2172468
11.740386 -2.2174266
13.774988 3.3310882
11.271717 -1.4601732
13.683637 -1.6253966
14.524279 2.7681153
11.344186 -1.7933644
9.0387747 -0.36048548
10.472088 -0.40852348
9.6932521 0.39420678
10.357585 1.0179335
9.0147977 -1.0530368
9.7437437 0.60331668
10.622059 -0.81692213
10.957172 -0.80814154
10.296792 -0.16435614
10.802713 0.23658045
8.7513289 0.65418777
11.348104 -0.7995467
12.090988 -0.27640828
9.0332126 -0.024755219
10.126049 0.66118188
8.5657212 1.3372336
9.7989212 -0.57389282
10.671487 -0.66140828
9.1291333 -0.54339983
8.7364026 0.55551197
10.395844 -0.47025191
9.1179297 -0.95675148
9.5297285 -0.59223119
9.4060417 0.46528293
10.068201 -1.0197819
10.217453 0.87033417
9.7192831 -0.94823841
10.278777 -0.64713993
8.8875458 -0.14707207
10.686773 -0.68703967
10.104935 -0.835119
8.8215952 0.085985019
9.4160308 -0.056850998
10.329027 -0.079717417
10.170749 0.07548787
10.259486 -0.10704299
10.176893 -0.30431457
10.117262 -1.2912587
9.8602762 0.48855526
10.609528 -0.59677396
9.7200182 1.1880737
11.31594 -0.99199215
14.092762 -4.6272489
10.220456 0.20536817
14.683655 4.4389657
21.281253 10.90951
14.860001 5.0985299
14.017388 -3.28816
10.77531 1.8209174
8.8435809 -0.4347515
9.1183829 0.39967625
13.346525 -4.9670939
13.854599 6.1291528
15.861742 5.1183567
14.237907 -5.0358249
21.538153 10.369564
14.344997 -4.0240767
10.915818 -0.5624822
10.591348 0.037776869
14.11882 -3.8203131
10.866104 -1.7195325
11.108324 0.79393096
10.107814 1.0462795
10.892145 -0.078952717
10.278045 -0.14744918
10.198364 0.78927311
9.1245675 -0.83560599
7.9267562 0.31908509
9.5496587 -0.56707074
10.293839 2.1151789
10.18389 1.1336196
10.15298 0.14221961
9.9435613 -0.085856114
9.8209107 0.55335007
9.6878167 -0.59868463
9.6937805 -0.46461427
8.79157 -0.91655362
10.065139 0.98158809
10.510682 0.33180167
8.9608873 0.27253233
9.6191372 -0.76436594
146.77813 136.34254
167.01979 -137.3791
145.98515 135.59349
147.07219 136.70406
166.41006 -138.9899
169.33539 -135.56799
169.35346 -134.93782
163.88772 -128.93141
162.81695 -129.78158
169.25803 -135.94874
163.66105 -128.81626
146.13219 137.23825
164.3137 -129.04778
169.32352 -136.60423
145.30807 137.6888
146.38245 136.37506
165.94117 -138.37601
169.33829 -135.72145
146.76838 137.20715
164.35595 -127.70499
15.426971 6.5792312
9.8098771 1.3839878
25.375991 8.0986791
8.9263454 -0.38934976
23.917017 6.2750493
10.122 0.57047931
14.946472 4.6021253
10.310155 0.7238539
15.379436 3.9353997
9.6857423 -2.1323692
9.722785 0.43377889
15.651127 4.4032784
13.904799 5.6858948
11.878037 -0.2008345
13.291715 5.5390274
10.562504 -0.22321763
15.591485 4.0349445
10.156261 -0.90112074
10.017869 0.54008943
24.012764 7.5571093
10.673613 -0.79571561
9.9532892 0.81677383
9.4935772 -0.43411008
10.961665 -0.47346061
11.280446 -1.4235557
11.419218 1.7008195
18.521835 6.964785
14.771992 -3.0803147
15.279203 -4.1518302
14.867845 -4.0977099
17.995632 7.379513
12.230947 -1.7860552
14.031741 -3.8156856
11.316032 -0.79831229
11.053858 -1.362612
9.4597129 -0.70713737
10.134895 0.34810985
14.315363 -2.7927108
14.860069 -3.9921285
14.156482 -3.814496
10.026759 0.090452153
12.837045 1.0753626
10.875312 0.63872988
11.228606 0.59320402
8.3125293 -0.53225252
11.095224 0.15443937
9.5477672 2.0939746
10.911666 -0.4458276
9.9163605 -0.040596848
11.601858 0.76297582
11.940541 -1.1565258
9.5586855 -0.23551105
9.8639764 -1.0458721
10.681997 -0.19244836
9.8975785 0.029208143
10.40468 -0.2586397
11.638106 -0.1057864
10.175865 0.14582999
11.13151 0.64283047
9.7760124 -0.21004772
10.164628 -0.84419272
10.059708 0.76418233
10.999128 -0.53218098
9.9528219 0.21572965
10.597396 0.8147388
9.6001381 -0.27546163
10.410866 -0.085219443
9.3642736 -0.62846151
10.812229 -0.40754566
9.4339992 0.11224067
9.1520144 0.44125109
10.910389 -0.64867553
9.9056055 -0.062736346
10.201566 0.98439307
11.428312 0.99033068
9.7518856 -0.42823095
9.8979421 -1.9826291
10.062623 0.18111683
9.7278505 0.51465025
9.8095928 -0.46902276
10.339864 0.88863657
13.773128 -5.1296557
14.428877 -5.0535767
17.970993 7.2065887
26.183162 -4.9120782
25.848782 -5.7277432
17.265444 7.8334004
17.331654 7.6993535
26.653228 -5.4540231
19.053571 7.6862556
10.294703 0.20360821
17.069766 8.2900843
9.4464639 -0.049095811
18.083796 9.3881801
27.438704 -7.0216209
26.022375 -7.4186602
13.756799 -4.0626067
26.588663 -6.9807921
26.321135 -5.2788976
17.682162 8.4325779
10.33236 0.37169727
9.921014 0.14155487
9.2871728 -0.23251275
8.7810703 -0.60393857
10.498396 0.98931393
9.5897825 1.0472637
9.4590212 0.63529878
10.148598 -1.2039343
10.731574 1.5331478
9.997548 -0.093930237
11.09526 -0.20877634
11.690897 0.60937578
9.2737191 0.97626219
10.275884 0.98427557
9.4700473 -0.015903937
9.5790536 0.97828874
10.034007 -0.21782436
9.8658643 -0.59801753
9.5113266 -0.028229921
9.6607518 0.41241666
102.91896 -94.029758
108.89428 95.625682
108.08531 95.925544
108.20754 96.77091
103.45191 -94.451625
95.885489 -88.18756
100.69544 88.799532
103.57259 -92.085856
103.54695 -93.303766
97.854085 -86.69874
102.91964 -93.056405
97.256996 -85.458948
107.46723 96.962292
106.79761 95.37271
99.215419 88.098446
108.56025 97.023649
108.23256 96.825939
99.530037 89.294259
107.1868 97.549655
107.35539 95.682548
82.674452 71.993687
86.3444 75.266317
82.394054 73.040539
85.454363 75.872751
85.049866 74.784432
82.021504 72.988546
84.699407 -74.830142
83.740844 75.698167
84.023236 -74.702699
83.477564 -75.35625
82.285687 72.699853
85.122024 74.06231
82.005003 72.429063
84.006667 74.135622
84.477144 -74.632857
82.576576 72.283714
84.59119 75.381314
84.477252 -73.90913
84.523331 75.045152
85.557074 75.34425
9.5055307 1.675768
11.316486 -1.8902928
9.6123193 0.35515559
9.2215037 0.27559971
10.53833 -0.44609978
9.7706794 0.28454371
10.177461 -0.83836956
11.062782 -0.41656883
9.9211083 -1.2640021
9.342272 1.3556892
11.251637 -0.62765907
13.355989 3.7261279
9.3186049 -0.20600503
11.017263 0.11800557
10.259343 0.55880743
8.6428742 -0.13026153
10.197149 -0.060554186
14.014716 4.9972813
10.012582 -0.20262996
10.975101 -0.035492137
12.984483 -2.2421891
13.769896 -2.41229
13.146235 -3.8716411
15.300775 6.8590924
12.673504 -3.4307401
12.574875 -2.4403455
14.878097 5.5432926
13.104131 -4.9753675
15.214276 5.3408606
13.913811 5.091933
13.98118 -3.7808652
15.717879 5.3370292
12.330578 -3.0029706
14.459741 -4.8074066
13.443652 -2.7065585
13.45693 -5.1960943
15.162499 5.3456227
13.812175 -4.3199452
13.478104 -1.641233
13.892224 -2.7260867
12.637142 -2.3046065
9.7984225 0.18484547
9.1137356 -0.77810517
10.310109 -0.080401
9.1637898 -1.5866403
12.338908 -1.4940619
12.899391 -0.73213049
10.3927 0.74928468
13.095739 -1.3490375
10.335004 -0.38734845
9.8867058 1.6970353
10.63681 1.2114658
11.441831 -2.8273363
9.5798206 0.20770753
9.8946057 0.2369403
11.5317 0.29388377
9.739738 -0.86234643
8.2787659 0.80911986
11.406884 0.05759148
11.73356 -0.97308328
9.8301125 0.89476528
10.30915 0.18332672
9.5547316 1.0802907
10.093604 0.14719578
9.8905959 -0.33416172
8.6825418 0.023863543
9.488874 -0.70092512
10.239983 0.5925396
10.274371 -0.73954982
9.3058453 0.39234172
11.40892 -0.44626343
9.1062931 0.69495005
10.398358 -0.79104628
10.008975 -0.06757809
9.8490174 -0.63627072
10.685977 -0.11485842
9.4358594 -0.95126472
9.9937665 0.022026567
9.7597797 0.18300864
10.194791 0.54392645
10.068109 1.0000513
10.235374 -0.33486592
9.5390396 -0.58415695
10.190172 -0.23093141
9.5928287 0.53138913
10.140814 0.51291903
7.5537808 -0.70532135
9.5806979 -0.48204246
10.141902 -0.17736834
9.6599374 0.6410529
10.866035 -0.15866187
8.7808073 0.12290801
9.5223654 1.0365221
10.137375 -0.45034536
10.38103 0.00083159074
8.8149007 0.0093568643
9.7146221 -1.7127591
9.6623075 0.073342902
11.323138 -0.40223422
9.0576076 0.95344251
221.66346 211.6298
286.8603 -123.62585
282.69085 -121.06767
282.55748 -121.2124
287.19501 -121.63216
220.93047 211.20906
222.1688 210.74665
221.95503 211.87391
221.22487 211.49331
222.91249 213.05343
203.19737 194.02991
287.4509 -122.14037
281.34053 -121.3828
222.57782 211.9993
281.62 -120.75096
222.19523 210.91725
202.63235 193.71342
282.8359 -120.83114
222.10945 212.57081
221.0007 210.75526
10.548886 0.64839454
8.4188543 0.31984805
9.8579147 0.039570816
9.4990568 0.31251675
10.417539 0.065580832
9.9089914 0.54724389
10.728158 0.94681931
10.36664 0.067042677
8.360024 0.82292468
10.117097 -0.64463812
10.956252 0.17694037
8.7037431 -0.020600996
10.845355 0.3314586
10.124773 -0.46372641
9.7186905 -0.31830595
9.0762743 0.13922466
11.157326 0.020803435
11.031307 -0.46079981
10.762535 0.87937772
9.3947272 1.2323328
10.912955 0.24870093
10.181719 0.57191073
8.309906 0.24634859
11.01659 -0.75526152
10.169651 0.36619589
10.573699 0.13372428
10.329323 0.71195285
11.581711 -1.0432538
10.469047 0.51068646
9.5168312 1.3353489
9.9226782 -0.59143234
9.9769315 0.42273815
10.675915 -1.2900461
9.7826276 1.0952143
10.847766 0.28198845
11.01886 -0.187873
9.4111855 0.39128938
10.457335 0.79614737
10.716526 -0.62551642
10.451147 0.77328395
10.052989 0.19579208
11.219554 -0.98012816
10.489725 -0.22327995
9.7035009 0.68642534
10.444928 -1.0373992
9.0183137 -0.64327143
10.497667 -0.63293423
10.039319 1.1213816
9.8196327 -0.15289637
9.8121971 -0.61923881
12.06617 -0.16865063
10.335917 -0.45284969
10.226071 0.18258129
9.3417924 0.65281371
10.874008 -0.55073107
10.129057 0.16517968
10.606513 0.13013529
9.1560179 -0.35052098
9.9074014 0.63865959
10.310171 0.1661043
92.44806 -81.976399
111.28491 19.095876
94.957637 62.915076
87.980423 58.946915
94.849922 62.343308
93.829529 -82.942491
91.152782 -82.163034
112.04221 19.955487
89.395442 57.917459
93.20768 -82.381077
110.79822 17.644839
94.111407 61.791163
93.043925 -81.788995
92.259658 -82.574364
88.75219 57.123937
91.657596 -81.787761
110.42271 18.847239
92.422432 -81.465969
95.0943 63.775144
91.639766 -81.408487
10.473743 0.42816407
11.824693 -1.28226
10.106888 -0.19001991
8.9642215 -0.14601819
9.2316448 -0.52837547
9.6639331 -0.91774536
11.077563 0.045885936
10.3829 0.031736609
10.225956 -0.25164592
9.9046028 0.30585513
10.118662 0.52857495
10.451337 0.44085241
10.308723 -0.3670068
9.7787387 -0.28877007
9.5237757 -0.34463236
8.7329026 0.36952737
9.8930261 -0.36182371
11.109071 -1.5436258
9.8332889 0.53847902
10.029975 0.092350587
9.0892505 1.0805766
8.9118169 0.074266131
10.670335 -0.95328682
9.5645503 -0.54714061
10.04501 -1.2879591
9.8666522 0.010437079
9.3020668 0.48627132
10.189828 0.86247545
9.1941647 -1.415657
10.280289 -0.091983205
9.9989697 -0.24583945
10.110342 0.77784864
8.4248142 0.48026311
9.7517603 0.4420599
9.8125326 -0.036867424
9.853175 -0.26020219
10.436413 0.024229699
10.110164 0.19850416
10.19331 0.87097474
10.063961 0.29745773
86.236891 76.346466
83.50826 71.914949
85.786043 75.447758
85.69462 76.441702
81.080151 -71.32827
83.346643 70.278528
81.385472 -72.477397
80.094161 -69.608247
80.068856 -71.705453
85.95977 76.740748
82.068281 -71.275291
86.269288 75.837668
80.81071 -71.246184
80.594496 -71.008419
81.842512 69.603958
85.957103 77.125665
81.117587 -72.372141
81.410478 -71.757505
86.30117 75.202754
81.410559 -69.855994
19.155621 7.1410993
19.150436 7.1537794
16.76782 7.4991126
13.709151 -3.9719062
18.290982 7.0570458
9.5097788 0.91609856
10.927495 0.72445929
17.968383 7.1760894
9.9410568 -0.065240215
11.152067 -0.12963725
10.725582 -0.47129445
17.367829 8.2698405
18.461433 7.5195154
17.168304 8.1914994
12.319763 -3.5072032
8.7536935 -0.046283228
10.122837 -0.56861168
9.8726184 1.1207075
10.493459 0.45903599
12.500652 -3.5045486
10.040251 -0.57490959
10.446546 -1.0522258
10.445352 -1.3735827
8.9020436 -0.022688264
9.0649037 0.10802159
9.0337027 -1.9372353
9.6558755 -1.5259274
8.4352354 -0.54886895
10.803506 -0.3043045
9.4627633 -0.27815376
8.884352 1.2837319
9.6684027 -0.55236954
11.106604 0.15504669
9.5216994 -0.56578046
10.206702 -1.14967
10.791415 -1.2354487
10.96059 0.16317904
10.014861 0.39160193
9.5936476 -1.2681464
10.890617 -1.4702505
9.4858451 -0.4065911
18.53991 -8.4460191
10.548948 -0.3110005
17.581973 6.2462135
9.9126483 0.26671029
16.455073 5.9334804
11.500856 0.21656558
16.24175 5.771387
9.7577596 0.35494693
8.8721213 -0.26318051
9.9354706 1.1662388
16.056539 6.774261
9.4011157 -1.0823745
9.2789187 -0.75053084
18.451031 -7.0939309
16.546492 6.5784576
11.292751 -0.36902239
18.145885 -7.2109531
18.534022 -7.2150723
17.756449 -7.9963536
9.9658879 -0.61908564
10.1518 0.029174144
10.29722 -0.059784767
9.4171358 -0.97769414
10.157715 -1.3969113
10.244146 -0.41931904
10.248635 0.036322342
10.447501 -0.045249474
9.8025282 -0.51681653
10.821806 -0.12678985
9.7348145 -0.23004266
10.535464 -0.44629728
10.336196 -0.17192718
9.9027783 -0.36225974
10.617095 1.1159112
11.231811 -0.93077244
10.984208 0.0087876926
9.8732573 -0.88684393
10.689535 -0.75166001
9.7673636 -0.42879461
14.14946 5.046531
9.1274904 0.25603538
10.776854 0.047650896
9.8906902 0.61489494
12.03819 2.599086
10.782079 -0.76819276
10.447597 -1.4625241
13.602008 3.3054657
10.034607 0.87910278
13.467161 3.2115239
10.573196 -0.16628519
9.4661102 -0.06661032
12.336302 4.0246671
10.932931 0.89738011
10.952557 -0.17297914
10.170759 0.34314807
13.004174 3.7765104
10.931564 -0.03179459
10.395344 0.27946338
11.397153 2.9750732
8.9349237 0.9598016
9.6271248 0.59394345
9.9032264 -0.4450964
10.308753 -0.51488871
10.653717 0.62354633
11.8503 0.087557562
9.8995606 -0.25576212
9.0760767 0.12544598
9.4223109 0.18069905
10.673312 0.7744975
9.7665768 -0.031149503
10.434725 -0.37158631
10.150709 -0.48164578
10.239107 0.1569303
10.016933 0.33881235
8.6798691 0.090062964
11.166266 0.20640884
9.5838502 -1.7955064
9.4322019 0.087684458
9.6995404 0.17826911
36.229808 2.0096336
20.321935 -11.408332
36.329555 1.8962234
10.616691 0.15485621
10.497517 0.065335525
22.245993 -11.869422
36.453912 -0.56953193
35.386213 2.0748751
36.235287 1.1966651
19.938882 10.333653
10.838296 -0.40466391
10.004872 -0.60990754
23.127882 -12.70505
9.5248146 0.76805636
10.116542 -0.6114111
21.210525 -10.439414
21.466372 -11.944177
10.200461 1.2349881
21.991261 -12.028489
36.079953 2.0387866
114.02383 62.499189
113.70424 63.461837
99.632388 59.731568
112.92911 62.769462
84.087333 -74.339428
100.87438 61.378775
107.97529 59.927428
108.91426 60.222176
100.81237 60.60693
100.64494 60.72628
107.71423 59.349354
99.281596 60.562371
100.55278 61.17422
100.76551 61.206934
113.46289 62.739423
99.721501 60.675009
99.883776 61.065997
99.154631 60.485867
112.47762 64.13034
109.35571 60.512607
115.02847 -105.0227
140.25952 127.7578
138.09665 121.10357
116.04802 -103.92653
137.2694 -127.13811
138.09302 121.54903
136.1303 -125.86521
137.62761 -127.63607
137.60239 -125.31892
115.73456 -105.63689
115.53167 -104.05738
116.54071 -105.40883
114.80798 -105.78546
139.1606 127.88194
136.24661 -127.10287
113.45481 -104.90818
139.21793 121.26634
138.72602 121.01419
114.55765 -105.4147
139.55176 123.00662
10.098992 -0.79436315
8.9108994 1.0569853
10.909638 0.42050537
10.855383 0.14120052
10.934041 0.00041531622
10.10287 -0.28077226
9.0063314 0.38053887
9.5495014 -1.1091156
9.0384424 0.16022121
9.2950664 -0.30456072
11.116589 1.3433092
9.2277181 -0.59454738
11.702676 0.1507872
9.0700542 0.39220871
10.730508 -1.1740867
10.491027 0.43546791
10.002473 0.48056531
9.9225819 0.11274059
10.836089 0.11100205
8.9775687 0.93700188
9.391469 -0.097956793
10.687891 -0.28410002
15.006365 6.1243889
11.403453 0.52046676
9.4578007 0.11125112
10.19874 0.28549078
9.5090035 -0.558744
15.952893 4.8919081
10.552212 1.1295917
9.8863449 -0.092651691
13.543944 5.1816259
9.261306 -0.29195571
9.6011492 -0.27313393
11.281716 -0.012748544
9.4826013 0.9634341
14.644602 4.7996052
9.1473868 -1.2062246
10.008055 -0.35245094
11.738148 -1.0797252
9.1867301 1.1277678
43.500918 -28.307589
34.112278 23.611579
33.969623 26.191357
34.508832 24.846028
33.87398 24.416567
44.852687 -27.518143
35.101907 24.731809
33.6889 -23.665662
45.91833 -28.025205
34.846199 25.094654
32.475626 -23.646167
44.634884 -28.049747
33.001028 -24.226389
32.908022 -22.725255
44.539465 -28.565037
33.790439 -24.007564
32.543592 -22.373148
33.307579 -23.998476
33.624498 -23.211719
33.370718 -23.695291
10.646317 1.4482615
9.5368589 0.46330997
11.027719 0.33214098
9.7805156 0.6544866
10.299557 0.10053992
9.2827992 -0.47029322
9.8622094 0.23286949
9.0916626 0.39039808
10.181264 -0.14428239
11.377073 -0.30558562
10.762365 -0.30525586
11.566305 -0.6847497
11.071105 -0.019191116
9.0186667 0.83246142
9.4411002 -0.71805234
9.5735151 0.025289132
10.153787 -0.013269071
10.370327 0.13205505
10.003511 0.71523027
11.317633 0.047211125
319.9886 40.144677
319.79419 41.205689
321.3295 40.048624
325.25351 48.609286
326.42881 47.488922
321.41073 40.466209
322.52166 47.32658
320.67486 39.709543
320.88746 39.252598
231.61442 -221.76138
325.42322 47.102367
232.7145 -222.53114
232.49546 -222.96242
321.34774 41.752241
325.01578 46.570486
322.71026 45.007913
232.12862 -223.21024
322.49706 47.289234
322.27145 39.796376
325.72645 47.903105
9.9990027 -0.47838186
9.8420242 -0.21783262
9.6376685 -0.040106706
9.820614 -0.70580021
8.9937742 0.18647834
10.136006 -0.32904546
10.015195 0.72073871
9.4398274 -0.36235987
12.167628 1.4514097
11.520344 -0.082119415
8.6615588 0.024482053
10.528695 0.68371893
10.143928 -0.1578272
11.610608 1.5417236
8.457912 0.8933441
10.582205 1.3528605
11.027106 2.3991282
10.105759 0.80379104
10.044216 0.3144437
9.1555001 -1.0049137
82.455649 -49.834922
73.706813 -62.47067
72.42422 -63.17027
77.447056 69.00093
82.102071 -49.923398
89.834321 -52.436992
90.487052 -52.134824
89.794663 -52.138184
72.497304 -61.60418
91.042308 -50.82169
89.543597 -51.673245
79.172275 68.09181
90.132402 -51.864448
84.06729 -49.748464
78.295165 67.494556
84.772438 -48.859096
77.123624 67.328614
84.0457 -49.892361
73.625705 -62.435409
77.327375 68.010061
255.4631 -13.861516
259.0896 -13.807763
255.02406 -13.548091
238.90191 -15.865541
180.0263 171.97981
181.42419 171.24166
238.86806 -14.247656
256.63119 -13.331828
240.08965 -14.378481
255.65457 -11.386052
180.6934 169.96277
258.38706 -13.801068
255.73994 -13.057395
255.72306 -13.459243
238.27426 -13.062525
239.34595 -12.748847
260.37809 -13.2274
254.9806 -13.873331
256.15684 -12.303272
237.67731 -13.526218
11.305821 -0.96909577
10.325787 -1.1944716
10.005813 0.45666465
8.6818739 -0.23626987
10.523383 -0.74093462
11.30715 -0.99043495
9.7413102 -0.11651755
9.8603522 -1.5746993
11.51542 0.58302248
9.3569946 -0.57448131
9.1752555 -0.21408453
9.7847277 0.08548317
10.61792 -0.69113056
7.8671696 0.28148781
9.7006924 -1.1556605
8.5057045 0.33361836
10.064411 -0.027035134
10.091733 -1.1539256
9.2360459 1.2601378
10.76098 -0.5854231
79.08988 67.432687
78.300739 68.369345
76.37317 -61.141558
63.913469 -52.898447
64.651314 -53.96842
68.473142 -57.285096
68.872883 -59.138003
62.322148 -53.364901
68.904682 -58.769463
67.260486 -56.881896
78.252098 68.370113
63.583738 -52.900854
66.736201 -57.962158
62.137729 -53.956686
68.048001 -58.109242
77.133302 68.995973
68.252821 -57.633461
68.051238 -58.078795
63.679474 -53.244926
67.469334 -58.028331
9.6839882 0.031048516
9.3804284 -0.12283398
10.478448 -0.35205473
11.231735 0.8447099
9.5607528 0.81987211
10.98321 1.3668024
9.2687641 0.79620757
10.306316 0.029342747
10.060288 0.1743863
10.447066 -0.35588259
9.522542 -0.28537598
9.224222 1.1410149
9.026257 -0.14334931
9.3311385 -0.76899955
9.2385834 0.90495868
10.309775 -1.1617776
10.432483 -0.8231367
9.6127138 1.7540563
9.6780954 -1.0487464
9.8916467 0.31619066
116.45996 105.26176
112.71117 -94.211028
117.27182 106.79599
113.76401 -94.911377
114.20076 -103.46285
113.87208 -93.334706
118.5748 109.77539
113.75907 -104.73268
113.68599 -103.38478
112.84825 -94.461226
115.28079 105.36268
112.78103 -95.385742
113.16649 -103.78797
119.5351 108.81651
116.36371 105.59801
113.59964 -94.623988
116.43528 106.21154
115.02016 -102.92008
119.6363 109.22737
116.73916 105.31971
65.754199 56.74063
59.025249 48.172785
68.513371 49.482182
66.968298 -55.996859
66.13712 54.844692
68.154371 50.125991
67.359573 56.459681
66.78399 -57.596942
65.508671 56.08942
68.844002 49.848869
59.355998 49.00759
67.510809 -56.344739
67.927773 50.992485
58.121041 50.768431
66.863035 -57.624115
67.635318 49.303726
58.21756 49.495882
59.154545 50.229223
66.023133 56.408007
65.79854 55.218983
136.00949 126.57152
137.91114 127.48517
137.54112 126.39687
128.5088 -117.83127
135.82236 126.77026
137.23455 128.2812
138.14051 -126.59011
137.76671 126.89115
137.60834 127.60848
137.12785 128.58753
137.70019 126.26918
137.23694 -126.9722
137.0293 128.04318
138.25901 -126.36703
138.83281 -125.76044
137.54688 129.68823
138.73563 -125.97817
127.32217 -118.18811
128.26061 -116.95231
137.21177 126.66193
11.315602 3.9580142
12.992787 2.6049372
13.35457 3.593677
9.211547 0.54513239
10.742672 0.48161419
10.753049 3.2930602
8.9137189 0.40953363
10.64904 0.4478845
10.808412 -0.35456454
10.321456 -0.3720157
10.87578 -0.92079211
10.565296 -0.021813234
10.092477 0.63252679
9.9274669 1.447183
9.6659594 -0.016842417
10.568369 -0.72486951
12.245738 1.7172459
9.7690601 -0.037789432
9.610789 -1.2552265
9.4088825 0.068899887
10.919027 0.61621145
10.992803 0.11457852
10.007165 0.2934889
10.027072 0.89482381
10.320628 0.088987236
11.356912 -0.76017878
8.4453432 -0.19395884
10.536738 0.0061414233
10.400876 0.26226613
9.2636826 0.51291578
9.1573948 -0.63009066
9.7917408 -0.31786057
10.348543 0.88891729
10.421623 -0.25733453
8.9135174 0.45989964
8.8009091 0.88980148
9.7525973 -0.14789464
9.032246 0.093002999
8.8197197 0.45539637
9.1946935 0.35040209
8.8042605 -0.16462383
11.182659 0.23619553
11.187498 0.46031732
9.5251331 0.15036522
10.885532 -0.94722456
10.377597 -0.17110922
13.746239 4.0594739
10.438573 -0.12240548
13.385978 2.7190823
9.6842989 -0.29655909
10.503624 0.35072498
10.840323 -0.50784584
9.3864301 1.1471199
9.9428119 -1.3171213
11.38291 -0.21021544
10.93757 0.073123092
10.196053 -0.74522175
11.054657 -0.34709965
14.647773 3.2076345
12.924606 3.0404922
9.4911382 -0.38950501
10.197936 -1.8981513
9.9561234 0.3051528
10.070892 -1.1153259
10.557079 -0.45448975
10.942731 0.50121421
10.585316 -1.0970749
9.8537024 -0.10580128
10.48203 1.0054386
11.365488 -0.87160865
9.9904423 -0.39709847
10.184653 -0.80055281
10.272692 -1.1562187
10.499447 -0.68304442
9.73496 0.77000963
10.661788 -0.063585592
10.027008 0.4560663
10.508915 0.026412782
10.083808 -1.7125114
9.6294901 0.82363714


==> figures/data/figC_wedge.dat <==
I Q
438.73631 428.73631
10 0
438.73631 -428.73631


==> figures/data/figD.dat <==
x peb0 peb005 peb01
0.015384615 2.957393 3.5689495 4.3069723
0.023694366 1.9214246 2.3193376 2.7996604
0.032004116 1.4238072 1.7191026 2.0756483
0.040313867 1.1316361 1.3666847 1.6505627
0.048623617 0.93957975 1.1350297 1.371147
0.056933368 0.80380156 0.97126081 1.1736193
0.065243118 0.70279818 0.84943987 1.0266926
0.073552869 0.62478381 0.75535055 0.91321842
0.081862619 0.56275814 0.68054887 0.82301157
0.090172369 0.51230134 0.61970347 0.74964118
0.09848212 0.47048536 0.56928248 0.68884699
0.10679187 0.43529355 0.52685335 0.6376948
0.11510162 0.40529166 0.49068604 0.5940978
0.12341137 0.37943176 0.45951653 0.55653128
0.13172112 0.3569304 0.43239979 0.52385534
0.14003087 0.33719012 0.40861514 0.49520069
0.14834062 0.31974736 0.38760343 0.46989286
0.15665037 0.30423695 0.36892417 0.44740055
0.16496012 0.2903673 0.35222568 0.42729952
0.17326987 0.27790281 0.33722374 0.40924698
0.18157962 0.26665101 0.3236862 0.3929629
0.18988937 0.25645314 0.31142157 0.37821631
0.19819913 0.24717708 0.30027048 0.36481499
0.20650888 0.23871201 0.29009926 0.3525977
0.21481863 0.23096425 0.28079492 0.34142817
0.22312838 0.22385411 0.27226133 0.33119044
0.23143813 0.21731334 0.26441619 0.32178524
0.23974788 0.21128318 0.2571886 0.3131271
0.24805763 0.20571275 0.25051721 0.30514199
0.25636738 0.20055778 0.24434862 0.29776552
0.26467713 0.19577958 0.23863617 0.2909414
0.27298688 0.19134416 0.23333886 0.28462022
0.28129663 0.18722158 0.22842058 0.27875841
0.28960638 0.18338533 0.22384937 0.27331743
0.29791613 0.17981188 0.21959684 0.26826306
0.30622588 0.17648024 0.2156377 0.26356478
0.31453563 0.17337168 0.21194934 0.25919536
0.32284538 0.17046939 0.20851148 0.25513034
0.33115513 0.16775824 0.20530591 0.25134775
0.33946488 0.1652246 0.2023162 0.24782779
0.34777463 0.16285617 0.19952748 0.24455255
0.35608438 0.16064178 0.19692631 0.24150582
0.36439413 0.15857128 0.19450046 0.23867287
0.37270388 0.15663546 0.19223881 0.2360403
0.38101364 0.15482589 0.19013122 0.23359588
0.38932339 0.15313489 0.18816842 0.23132846
0.39763314 0.1515554 0.18634192 0.22922779
0.40594289 0.15008097 0.18464393 0.22728452
0.41425264 0.14870565 0.1830673 0.22549002
0.42256239 0.14742399 0.18160545 0.22383637
0.43087214 0.14623093 0.18025229 0.22231626
0.43918189 0.14512182 0.17900224 0.22092295
0.44749164 0.14409235 0.1778501 0.21965021
0.45580139 0.14313855 0.17679108 0.21849226
0.46411114 0.1422567 0.17582073 0.21744376
0.47242089 0.14144337 0.17493491 0.21649973
0.48073064 0.14069538 0.17412979 0.21565558
0.48904039 0.14000974 0.17340179 0.214907
0.49735014 0.13938368 0.17274758 0.21425001
0.50565989 0.13881462 0.17216406 0.21368087
0.51396964 0.13830014 0.17164831 0.21319611
0.52227939 0.13783798 0.17119764 0.21279248
0.53058914 0.13742602 0.1708095 0.21246693
0.53889889 0.13706229 0.17048152 0.21221663
0.54720864 0.13674492 0.17021147 0.21203892
0.55551839 0.13647216 0.16999725 0.21193128
0.56382815 0.13624238 0.16983691 0.21189139
0.5721379 0.13605402 0.16972859 0.21191704
0.58044765 0.13590565 0.16967057 0.21200616
0.5887574 0.13579589 0.1696612 0.2121568
0.59706715 0.13572344 0.16969896 0.21236714
0.6053769 0.13568709 0.16978237 0.21263544
0.61368665 0.13568569 0.16991008 0.2129601
0.6219964 0.13571816 0.1700808 0.21333956
0.63030615 0.13578346 0.17029329 0.2137724
0.6386159 0.13588062 0.17054641 0.21425724
0.64692565 0.13600872 0.17083907 0.2147928
0.6552354 0.13616689 0.17117022 0.21537786
0.66354515 0.1363543 0.17153889 0.21601127
0.6718549 0.13657016 0.17194416 0.21669194
0.68016465 0.13681373 0.17238514 0.21741884
0.6884744 0.1370843 0.17286099 0.218191
0.69678415 0.1373812 0.17337094 0.2190075
0.7050939 0.13770378 0.17391422 0.21986746
0.71340365 0.13805144 0.17449012 0.22077005
0.7217134 0.1384236 0.17509796 0.22171449
0.73002315 0.1388197 0.1757371 0.22270003
0.7383329 0.13923922 0.17640693 0.22372598
0.74664266 0.13968166 0.17710685 0.22479165
0.75495241 0.14014653 0.17783632 0.22589642
0.76326216 0.14063338 0.17859481 0.22703968
0.77157191 0.14114177 0.17938181 0.22822087
0.77988166 0.14167129 0.18019685 0.22943943
0.78819141 0.14222154 0.18103945 0.23069485
0.79650116 0.14279213 0.1819092 0.23198665
0.80481091 0.14338271 0.18280567 0.23331436
0.81312066 0.14399292 0.18372847 0.23467754
0.82143041 0.14462244 0.18467721 0.23607577
0.82974016 0.14527093 0.18565154 0.23750865
0.83804991 0.14593809 0.18665111 0.23897581
0.84635966 0.14662364 0.18767559 0.24047688
0.85466941 0.14732729 0.18872466 0.24201153
0.86297916 0.14804877 0.18979804 0.24357943
0.87128891 0.14878782 0.19089541 0.24518028
0.87959866 0.14954419 0.19201653 0.24681378
0.88790841 0.15031764 0.19316111 0.24847966
0.89621816 0.15110796 0.19432891 0.25017766
0.90452791 0.1519149 0.1955197 0.25190753
0.91283766 0.15273827 0.19673323 0.25366904
0.92114741 0.15357787 0.19796929 0.25546196
0.92945716 0.15443348 0.19922768 0.25728607
0.93776692 0.15530494 0.20050819 0.25914119
0.94607667 0.15619205 0.20181062 0.26102712
0.95438642 0.15709464 0.2031348 0.26294367
0.96269617 0.15801255 0.20448054 0.2648907
0.97100592 0.15894561 0.20584769 0.26686802
0.97931567 0.15989367 0.20723608 0.2688755
0.98762542 0.16085657 0.20864555 0.27091299
0.99593517 0.16183418 0.21007596 0.27298036
1.0042449 0.16282636 0.21152716 0.27507748
1.0125547 0.16383296 0.21299903 0.27720423
1.0208644 0.16485387 0.21449143 0.27936051
1.0291742 0.16588895 0.21600424 0.28154621
1.0374839 0.16693809 0.21753735 0.28376122
1.0457937 0.16800117 0.21909063 0.28600547
1.0541034 0.16907807 0.22066398 0.28827886
1.0624132 0.17016869 0.2222573 0.29058133
1.0707229 0.17127293 0.22387048 0.29291278
1.0790327 0.17239068 0.22550344 0.29527317
1.0873424 0.17352184 0.22715609 0.29766242
1.0956522 0.17466632 0.22882833 0.30008048
1.1039619 0.17582404 0.23052009 0.3025273
1.1122717 0.17699489 0.23223129 0.30500282
1.1205814 0.1781788 0.23396184 0.30750701
1.1288912 0.17937568 0.23571169 0.31003983
1.1372009 0.18058545 0.23748076 0.31260124
1.1455107 0.18180803 0.23926899 0.31519121
1.1538204 0.18304336 0.24107631 0.31780972
1.1621302 0.18429135 0.24290267 0.32045674
1.1704399 0.18555194 0.244748 0.32313226
1.1787497 0.18682506 0.24661227 0.32583625
1.1870594 0.18811064 0.24849541 0.32856871
1.1953692 0.18940862 0.25039737 0.33132963
1.2036789 0.19071894 0.25231812 0.334119
1.2119887 0.19204153 0.25425761 0.33693682
1.2202984 0.19337635 0.25621579 0.33978309
1.2286082 0.19472332 0.25819263 0.34265781
1.2369179 0.19608241 0.26018809 0.34556099
1.2452277 0.19745354 0.26220214 0.34849264
1.2535374 0.19883668 0.26423474 0.35145276
1.2618472 0.20023178 0.26628586 0.35444138
1.2701569 0.20163878 0.26835547 0.3574585
1.2784667 0.20305763 0.27044355 0.36050415
1.2867764 0.2044883 0.27255006 0.36357834
1.2950862 0.20593073 0.274675 0.3666811
1.3033959 0.20738489 0.27681832 0.36981245
1.3117057 0.20885074 0.27898002 0.37297243
1.3200154 0.21032822 0.28116007 0.37616105
1.3283252 0.21181731 0.28335845 0.37937836
1.3366349 0.21331796 0.28557516 0.38262437
1.3449447 0.21483013 0.28781016 0.38589914
1.3532544 0.2163538 0.29006346 0.38920268
1.3615642 0.21788892 0.29233503 0.39253505
1.3698739 0.21943546 0.29462487 0.39589628
1.3781837 0.22099339 0.29693296 0.39928642
1.3864934 0.22256268 0.2992593 0.40270549
1.3948032 0.22414329 0.30160387 0.40615356
1.4031129 0.22573519 0.30396668 0.40963067
1.4114227 0.22733835 0.30634771 0.41313685
1.4197324 0.22895275 0.30874696 0.41667217
1.4280422 0.23057836 0.31116443 0.42023667
1.4363519 0.23221514 0.31360011 0.42383041
1.4446617 0.23386308 0.316054 0.42745343
1.4529714 0.23552213 0.31852611 0.43110579
1.4612812 0.23719229 0.32101642 0.43478755
1.4695909 0.23887353 0.32352495 0.43849877
1.4779007 0.24056581 0.32605169 0.44223949
1.4862104 0.24226913 0.32859664 0.44600978
1.4945202 0.24398345 0.33115982 0.4498097
1.5028299 0.24570875 0.33374121 0.45363931
1.5111397 0.24744501 0.33634083 0.45749868
1.5194494 0.24919221 0.33895869 0.46138786
1.5277592 0.25095033 0.34159478 0.46530692
1.5360689 0.25271935 0.34424911 0.46925593
1.5443787 0.25449924 0.3469217 0.47323494
1.5526884 0.25629 0.34961255 0.47724404
1.5609982 0.2580916 0.35232166 0.48128329
1.5693079 0.25990402 0.35504906 0.48535275
1.5776177 0.26172725 0.35779474 0.4894525
1.5859275 0.26356127 0.36055871 0.4935826
1.5942372 0.26540605 0.363341 0.49774313
1.602547 0.2672616 0.3661416 0.50193417
1.6108567 0.26912788 0.36896054 0.50615578
1.6191665 0.27100488 0.37179782 0.51040804
1.6274762 0.27289259 0.37465346 0.51469102
1.635786 0.27479099 0.37752747 0.5190048
1.6440957 0.27670008 0.38041986 0.52334946
1.6524055 0.27861982 0.38333065 0.52772507
1.6607152 0.28055022 0.38625985 0.53213172
1.669025 0.28249125 0.38920748 0.53656947
1.6773347 0.28444291 0.39217356 0.54103841
1.6856445 0.28640517 0.39515809 0.54553863
1.6939542 0.28837803 0.3981611 0.55007019
1.702264 0.29036148 0.40118261 0.55463319
1.7105737 0.2923555 0.40422262 0.5592277
1.7188835 0.29436008 0.40728116 0.56385381
1.7271932 0.29637521 0.41035825 0.5685116
1.735503 0.29840088 0.4134539 0.57320115
1.7438127 0.30043708 0.41656814 0.57792255
1.7521225 0.30248379 0.41970098 0.58267589
1.7604322 0.30454101 0.42285244 0.58746125
1.768742 0.30660872 0.42602254 0.59227871
1.7770517 0.30868692 0.4292113 0.59712837
1.7853615 0.3107756 0.43241874 0.60201032
1.7936712 0.31287474 0.43564488 0.60692463
1.801981 0.31498433 0.43888975 0.6118714
1.8102907 0.31710438 0.44215336 0.61685072
1.8186005 0.31923486 0.44543573 0.62186268
1.8269102 0.32137577 0.44873689 0.62690737
1.83522 0.3235271 0.45205686 0.63198487
1.8435297 0.32568885 0.45539567 0.63709529
1.8518395 0.32786099 0.45875332 0.64223872
1.8601492 0.33004354 0.46212985 0.64741524
1.868459 0.33223647 0.46552529 0.65262494
1.8767687 0.33443978 0.46893964 0.65786793
1.8850785 0.33665346 0.47237294 0.6631443
1.8933882 0.33887751 0.47582522 0.66845414
1.901698 0.34111192 0.47929648 0.67379755
1.9100077 0.34335667 0.48278677 0.67917462
1.9183175 0.34561177 0.48629609 0.68458544
1.9266272 0.34787721 0.48982449 0.69003012
1.934937 0.35015297 0.49337198 0.69550876
1.9432467 0.35243906 0.49693858 0.70102144
1.9515565 0.35473547 0.50052433 0.70656827
1.9598662 0.35704219 0.50412924 0.71214934
1.968176 0.35935921 0.50775335 0.71776476
1.9764857 0.36168653 0.51139668 0.72341462
1.9847955 0.36402414 0.51505926 0.72909903
1.9931052 0.36637204 0.51874111 0.73481807
2.001415 0.36873021 0.52244225 0.74057186
2.0097247 0.37109867 0.52616272 0.7463605
2.0180345 0.37347739 0.52990254 0.75218408
2.0263442 0.37586638 0.53366175 0.75804271
2.034654 0.37826563 0.53744035 0.76393649
2.0429637 0.38067513 0.54123839 0.76986552
2.0512735 0.38309488 0.5450559 0.77582991
2.0595832 0.38552487 0.54889288 0.78182976
2.067893 0.38796511 0.55274939 0.78786517
2.0762027 0.39041557 0.55662544 0.79393625
2.0845125 0.39287627 0.56052106 0.8000431
2.0928222 0.39534719 0.56443628 0.80618583
2.101132 0.39782833 0.56837113 0.81236454
2.1094417 0.40031969 0.57232564 0.81857935
2.1177515 0.40282126 0.57629984 0.82483034
2.1260612 0.40533304 0.58029374 0.83111764
2.134371 0.40785502 0.5843074 0.83744135
2.1426807 0.41038719 0.58834082 0.84380158
2.1509905 0.41292957 0.59239405 0.85019843
2.1593002 0.41548213 0.59646711 0.85663201
2.16761 0.41804489 0.60056003 0.86310244
2.1759197 0.42061782 0.60467284 0.86960981
2.1842295 0.42320094 0.60880556 0.87615425
2.1925392 0.42579423 0.61295824 0.88273586
2.200849 0.42839769 0.6171309 0.88935475
2.2091587 0.43101133 0.62132357 0.89601102
2.2174685 0.43363512 0.62553629 0.9027048
2.2257782 0.43626908 0.62976907 0.9094362
2.234088 0.4389132 0.63402195 0.91620532
2.2423977 0.44156748 0.63829496 0.92301227
2.2507075 0.4442319 0.64258814 0.92985718
2.2590172 0.44690648 0.64690151 0.93674015
2.267327 0.4495912 0.65123511 0.94366129
2.2756367 0.45228606 0.65558896 0.95062072
2.2839465 0.45499106 0.65996309 0.95761856
2.2922562 0.4577062 0.66435755 0.96465491
2.300566 0.46043148 0.66877235 0.97172989
2.3088757 0.46316688 0.67320754 0.97884363
2.3171855 0.46591241 0.67766314 0.98599622
2.3254952 0.46866807 0.68213918 0.99318779
2.333805 0.47143385 0.68663569 1.0004185
2.3421147 0.47420976 0.69115272 1.0076883
2.3504245 0.47699577 0.69569028 1.0149975
2.3587342 0.47979191 0.70024842 1.0223462
2.367044 0.48259815 0.70482716 1.0297344
2.3753537 0.48541451 0.70942654 1.0371623
2.3836635 0.48824097 0.71404658 1.04463
2.3919732 0.49107754 0.71868733 1.0521376
2.400283 0.49392421 0.72334881 1.0596852
2.4085927 0.49678098 0.72803105 1.067273
2.4169025 0.49964785 0.7327341 1.0749011
2.4252122 0.50252482 0.73745797 1.0825696
2.433522 0.50541187 0.74220272 1.0902785
2.4418317 0.50830902 0.74696836 1.0980282
2.4501415 0.51121626 0.75175493 1.1058185
2.4584512 0.51413359 0.75656246 1.1136498
2.466761 0.517061 0.76139099 1.121522
2.4750707 0.5199985 0.76624056 1.1294354
2.4833805 0.52294607 0.77111118 1.13739
2.4916902 0.52590373 0.77600291 1.145386
2.5 0.52887146 0.78091576 1.1534235


==> figures/data/figF.dat <==
gam ser_u1 ser_u2 ser_eve
2 0 0.19602 1
4 0 0.1105 1
6 0.00592 0.04064 1
8 0.00316 0.00941 1
10 0.00036 0.00138 1
12 2e-05 9e-05 1
14 0 0 1
16 0 0 1
18 0 0 1
20 0 0 1


==> figures/data/figG.dat <==
gam pass_opt pass_unopt xl xl128 ula p_opt p_unopt p_xl p_xl128 p_ula
10 0.1121517 3.2345749 1.1681004 9.3618289 291052.91 1 1 1 1 0.98
15 0.11230042 3.2453495 1.168225 9.3620321 294408.13 1 1 1 1 0.98
20 0.11255905 3.2664777 1.168225 9.3624508 283046.56 1 1 1 1 0.96
25 0.11269149 3.3071806 1.168014 9.3634104 289113.26 1 1 1 1 0.94
30 0.11341501 3.3881464 1.1694195 9.3659406 308204.42 1 1 1 1 0.88
35 0.11564802 3.6146814 1.1687061 9.3735985 321666.63 1 0.96 1 1 0.75
40 0.12314971 4.4736805 1.180136 9.3985631 378824.46 1 0.75 0.99 1 0.66
45 0.15142918 nan 1.1956994 9.5591077 nan 0.9 0.08 0.98 0.99 0.37


==> figures/data/figHa.dat <==
MR opt init unopt
2 857.69166 2530.2115 6616.2247
3 0.17019501 0.19631219 7.5936369
4 0.12221127 0.14134115 4.1994283
5 0.10225597 0.11853119 3.0588355
6 0.090052771 0.10429664 2.5022402
8 0.074773003 0.087056741 1.9438814


==> figures/data/figHb.dat <==
MT opt init unopt
2 0.16425349 0.21514685 5.1258266
3 0.13010419 0.15638975 3.7268805
4 0.11247674 0.12831978 3.3815725
5 0.10065744 0.11273877 2.8093592
6 0.091717167 0.10083679 2.5947007
8 0.079337516 0.085130291 2.252033


==> figures/data/figI.dat <==
gam opt3 opt4 opt6 un3 un4 un6
10 0.1059477 0.092975877 nan 0.13295774 0.1356168 0.08614478
12.5 0.10593259 0.092906024 nan 0.13319365 0.13587044 0.086170155
15 0.10594101 0.092894736 nan 0.13351245 0.13621204 0.086204757
17.5 0.10595892 0.092909585 nan 0.13394554 0.13667378 0.086252263
20 0.10599841 0.092905003 nan 0.13453723 0.13730075 0.086318056
22.5 0.10607316 0.092965383 nan 0.13535153 0.13815746 0.086410169
25 0.10621295 0.093089326 nan 0.13648442 0.13933812 0.086540906
27.5 0.10647652 0.093294151 nan 0.13808294 0.14102926 0.086729512
30 0.10699485 0.093689825 nan 0.1403825 0.1434768 0.08700699
32.5 0.10795833 0.094373512 nan 0.14378437 0.14704289 0.087427348
35 0.10960828 0.095619055 nan 0.14903647 0.15233929 0.08809668
37.5 0.11285984 0.097900709 nan 0.15783959 0.1605161 0.089324045
40 0.12004944 0.10168612 nan 0.17661332 0.17390612 0.091760169
42.5 nan 0.11000194 nan nan 0.20213865 0.097257374
45 nan nan nan nan nan 0.11619939


==> figures/data/figJ.dat <==
xt opt0 opt005 opt01 un0 un005 un01 pr0 pr005 pr01
1 0.065728271 0.072222402 0.074770442 0.70500684 0.90645159 1.166232 0.065728271 0.072222402 0.074770442
2 0.063611525 0.070598297 0.0752751 0.56340163 0.72515136 0.93366843 0.065728271 0.075925323 0.082634118
3 0.063436486 0.075143537 0.082423291 0.43043726 0.5538216 0.71281364 0.065728271 0.079818098 0.091324824
4 0.063425231 0.07703055 0.093265977 0.50641199 0.65058281 0.83586404 0.065728271 0.083910459 0.10092954
5 0.06352012 0.081297831 0.10075969 nan nan nan 0.065728271 0.08821264 0.11154439
6 0.063266313 0.08463761 0.11153511 0.51475099 0.66163744 0.85057599 0.065728271 0.092735399 0.12327562
7 0.063354126 0.090279833 0.12269575 0.45302621 0.58271682 0.74972216 0.065728271 0.097490045 0.13624063
8 0.063408789 0.093886244 0.13947179 0.50787532 0.65269659 0.83892098 0.065728271 0.10248847 0.15056918
9 0.065851292 0.10108113 0.15121925 0.71313468 0.91688547 1.1791127 0.065728271 0.10774316 0.16640468


==> figures/data/figMC1_pass_opt.dat <==
peb cdf
0.067840279 0.01
0.068225571 0.02
0.068348882 0.03
0.069079118 0.04
0.069681237 0.05
0.070411431 0.06
0.070457717 0.07
0.071876393 0.08
0.072616155 0.09
0.072856221 0.1
0.073215508 0.11
0.073315184 0.12
0.073496715 0.13
0.07397748 0.14
0.074057975 0.15
0.074273734 0.16
0.076398518 0.17
0.076729159 0.18
0.076968967 0.19
0.077571266 0.2
0.077659005 0.21
0.078122511 0.22
0.078763188 0.23
0.07915353 0.24
0.079429922 0.25
0.080131275 0.26
0.080432308 0.27
0.080458773 0.28
0.082208283 0.29
0.082638037 0.3
0.083674175 0.31
0.084750743 0.32
0.084877091 0.33
0.085445863 0.34
0.086058527 0.35
0.086514788 0.36
0.088079968 0.37
0.090421893 0.38
0.090467322 0.39
0.090903965 0.4
0.09314079 0.41
0.093146323 0.42
0.094530571 0.43
0.094859928 0.44
0.096033043 0.45
0.09646075 0.46
0.09697401 0.47
0.097562147 0.48
0.09758142 0.49
0.098023897 0.5
0.098034396 0.51
0.098605231 0.52
0.098838546 0.53
0.098979793 0.54
0.099737513 0.55
0.10132841 0.56
0.10507284 0.57
0.10600155 0.58
0.10606596 0.59
0.10615167 0.6
0.10683435 0.61
0.10688869 0.62
0.10830391 0.63
0.10841573 0.64
0.10858327 0.65
0.10867864 0.66
0.11539545 0.67
0.11553235 0.68
0.11626163 0.69
0.11664598 0.7
0.11825115 0.71
0.11893676 0.72
0.12035334 0.73
0.12262374 0.74
0.12267862 0.75
0.12848007 0.76
0.13423776 0.77
0.14073997 0.78
0.14196703 0.79
0.14267809 0.8
0.14451038 0.81
0.14509985 0.82
0.14728815 0.83
0.15033168 0.84
0.15338027 0.85
0.1583687 0.86
0.16367381 0.87
0.16838328 0.88
0.17941644 0.89
0.18297751 0.9
0.18416715 0.91
0.18461224 0.92
0.1857069 0.93
0.19066377 0.94
0.1920697 0.95
0.19289985 0.96
0.23497847 0.97
0.23922696 0.98
0.27841335 0.99
0.27853217 1


==> figures/data/figMC1_pass_unopt.dat <==
peb cdf
0.48369373 0.01
0.48638975 0.02
0.4953571 0.03
0.4957905 0.04
0.50652627 0.05
0.50719036 0.06
0.51286408 0.07
0.52205867 0.08
0.53203695 0.09
0.53217504 0.1
0.53723867 0.11
0.53848557 0.12
0.54312717 0.13
0.54472489 0.14
0.56530225 0.15
0.5659655 0.16
0.56608685 0.17
0.57937617 0.18
0.58828826 0.19
0.59802445 0.2
0.60598505 0.21
0.61212992 0.22
0.63282395 0.23
0.64448757 0.24
0.64483951 0.25
0.65043709 0.26
0.65220262 0.27
0.66177261 0.28
0.67466325 0.29
0.67728032 0.3
0.69160948 0.31
0.74179316 0.32
0.7429572 0.33
0.74525089 0.34
0.81129437 0.35
0.8614454 0.36
0.87096646 0.37
0.88206609 0.38
0.88237266 0.39
0.92778823 0.4
0.93125149 0.41
0.96463284 0.42
0.96940134 0.43
0.99315502 0.44
0.99733188 0.45
1.0076041 0.46
1.0308406 0.47
1.0390715 0.48
1.0406232 0.49
1.0444923 0.5
1.0651602 0.51
1.1037825 0.52
1.1514765 0.53
1.172842 0.54
1.2461984 0.55
1.2670248 0.56
1.2797817 0.57
1.2809872 0.58
1.3327899 0.59
1.3382192 0.6
1.358947 0.61
1.3639724 0.62
1.3891419 0.63
1.4608109 0.64
1.4722447 0.65
1.4868359 0.66
1.4966578 0.67
1.5351347 0.68
1.5709633 0.69
1.649669 0.7
1.6818385 0.71
1.7073615 0.72
1.7280085 0.73
1.7505035 0.74
1.7513219 0.75
1.8397606 0.76
1.8427009 0.77
2.0702361 0.78
2.1043108 0.79
2.2823818 0.8
2.3131463 0.81
2.317444 0.82
2.3674814 0.83
2.3875429 0.84
2.4097869 0.85
2.459096 0.86
2.4706741 0.87
2.7194642 0.88
2.7509412 0.89
2.8836543 0.9
2.9794278 0.91
3.1577994 0.92
4.1497223 0.93
4.8161914 0.94
4.935445 0.95
6.6906982 0.96
12.330074 0.97
13.191229 0.98
14.94055 0.99
153.26307 1


==> figures/data/figMC1_ula.dat <==
peb cdf
26751.002 0.01
26760.453 0.02
28335.008 0.03
28345.242 0.04
29351.247 0.05
29521.877 0.06
30210.532 0.07
30760.36 0.08
31794.044 0.09
32182.252 0.1
33333.063 0.11
35872.906 0.12
36949.186 0.13
38195.445 0.14
38574.966 0.15
38923.287 0.16
40161.355 0.17
41533.549 0.18
43206.465 0.19
44105.985 0.2
44535.993 0.21
44965.553 0.22
47166.768 0.23
50183.139 0.24
54853.081 0.25
55284.005 0.26
57805.236 0.27
59085.149 0.28
59558.039 0.29
66733.483 0.3
68385.369 0.31
69597.958 0.32
73041.125 0.33
74825.676 0.34
75427.263 0.35
77562.198 0.36
78093.842 0.37
80789.89 0.38
82266.049 0.39
85388.513 0.4
91772.056 0.41
92042.82 0.42
92089.854 0.43
92283.84 0.44
92393.006 0.45
95161.992 0.46
100259.6 0.47
103127.29 0.48
107959.84 0.49
110920.83 0.5
121428.92 0.51
123072.46 0.52
123970.07 0.53
127628.67 0.54
134112.89 0.55
134869.97 0.56
135391.92 0.57
145430.48 0.58
153774.56 0.59
170192.26 0.6
172485.66 0.61
176615.86 0.62
186017.36 0.63
195533.16 0.64
196100.14 0.65
196507.1 0.66
204483.72 0.67
204512.97 0.68
208195.05 0.69
209765.87 0.7
218360.65 0.71
220105.92 0.72
222649.19 0.73
229297.26 0.74
230219.56 0.75
236205.84 0.76
256534.24 0.77
260819.77 0.78
269048.62 0.79
284684.72 0.8
285344.26 0.81
295311.64 0.82
302069.72 0.83
333258.72 0.84
336544.73 0.85
342848.92 0.86
346905.26 0.87
349555.06 0.88
355449.46 0.89
483476.5 0.9
524030.63 0.91
654525.2 0.92
1001441.6 0.93
1129692.2 0.94
1672421.4 0.95
10043152 0.96


==> figures/data/figMC1_xl.dat <==
peb cdf
0.08359444 0.01
0.084983972 0.02
0.088380146 0.03
0.090328503 0.04
0.09139962 0.05
0.093390122 0.06
0.093732095 0.07
0.09487101 0.08
0.10300187 0.09
0.10471754 0.1
0.10483431 0.11
0.10635438 0.12
0.1068666 0.13
0.11099247 0.14
0.11490687 0.15
0.1154645 0.16
0.11564473 0.17
0.12590626 0.18
0.12647723 0.19
0.13197227 0.2
0.13610242 0.21
0.1395769 0.22
0.14674946 0.23
0.15545892 0.24
0.1563238 0.25
0.15706242 0.26
0.15732712 0.27
0.1584906 0.28
0.16021489 0.29
0.16579591 0.3
0.17596807 0.31
0.1889103 0.32
0.18944449 0.33
0.1899019 0.34
0.19866633 0.35
0.20447807 0.36
0.22128046 0.37
0.2236375 0.38
0.24778442 0.39
0.26665669 0.4
0.26772616 0.41
0.27689264 0.42
0.28017752 0.43
0.28286369 0.44
0.28692034 0.45
0.296407 0.46
0.29702083 0.47
0.30469113 0.48
0.30831118 0.49
0.31661633 0.5
0.36108956 0.51
0.36472481 0.52
0.37591002 0.53
0.38766949 0.54
0.42374373 0.55
0.42803101 0.56
0.45109884 0.57
0.45115102 0.58
0.47137584 0.59
0.49839699 0.6
0.52118627 0.61
0.52470396 0.62
0.54455527 0.63
0.55876391 0.64
0.58865402 0.65
0.64529401 0.66
0.66295557 0.67
0.66810437 0.68
0.6739052 0.69
0.67754176 0.7
0.71801398 0.71
0.79315663 0.72
0.80334144 0.73
0.80707686 0.74
0.85254457 0.75
0.86092058 0.76
0.98311016 0.77
1.029959 0.78
1.0331916 0.79
1.0381162 0.8
1.0405933 0.81
1.0407219 0.82
1.047133 0.83
1.0518923 0.84
1.0586099 0.85
1.0653675 0.86
1.1115099 0.87
1.127759 0.88
1.1353553 0.89
1.1714472 0.9
1.2165772 0.91
1.2984342 0.92
1.2984361 0.93
1.2985052 0.94
1.8856173 0.95
1.9327016 0.96
2.236155 0.97
7.5080927 0.98
10.323887 0.99
49.130145 1


==> figures/data/figMC1_xl128.dat <==
peb cdf
0.64903999 0.01
0.66204965 0.02
0.6898826 0.03
0.70355344 0.04
0.70651313 0.05
0.73040146 0.06
0.7316705 0.07
0.73263359 0.08
0.80606972 0.09
0.80845439 0.1
0.821829 0.11
0.83317599 0.12
0.8345564 0.13
0.8586684 0.14
0.90213609 0.15
0.9075355 0.16
0.90993023 0.17
0.99119596 0.18
0.99613374 0.19
1.0398647 0.2
1.0721697 0.21
1.1030177 0.22
1.1300962 0.23
1.2199067 0.24
1.2319759 0.25
1.232681 0.26
1.2439829 0.27
1.2569103 0.28
1.2665421 0.29
1.3131398 0.3
1.3929444 0.31
1.4952236 0.32
1.4985487 0.33
1.5066321 0.34
1.5805039 0.35
1.6096128 0.36
1.7596143 0.37
1.7787208 0.38
1.9762164 0.39
2.1247493 0.4
2.1323013 0.41
2.2108588 0.42
2.2369321 0.43
2.2958931 0.44
2.3511101 0.45
2.3546223 0.46
2.3559813 0.47
2.4408776 0.48
2.4471225 0.49
2.5137809 0.5
2.8819651 0.51
2.925897 0.52
2.9871226 0.53
3.0855691 0.54
3.3009944 0.55
3.4281266 0.56
3.5965861 0.57
3.6199094 0.58
3.7825593 0.59
4.0011987 0.6
4.1612702 0.61
4.2084398 0.62
4.3552876 0.63
4.4571102 0.64
4.7157175 0.65
5.1897332 0.66
5.2063192 0.67
5.2956025 0.68
5.3701651 0.69
5.3801906 0.7
5.7294781 0.71
6.3504593 0.72
6.4235555 0.73
6.4603688 0.74
6.8572941 0.75
6.9384234 0.76
7.9247656 0.77
8.2640479 0.78
8.3204531 0.79
8.3562987 0.8
8.3745154 0.81
8.3750722 0.82
8.3838961 0.83
8.3910675 0.84
8.4965707 0.85
8.5776334 0.86
8.9263508 0.87
9.0440584 0.88
9.1554692 0.89
9.3308322 0.9
9.8087896 0.91
10.417553 0.92
10.417622 0.93
10.418781 0.94
15.070749 0.95
15.569383 0.96
17.410185 0.97
60.326117 0.98
83.083033 0.99
394.64453 1


==> figures/data/figMC2.dat <==
gam med_opt1 med_opt2 med_opt3 med_un1 med_un2 med_un3 p_opt1 p_opt2 p_opt3 p_un1 p_un2 p_un3
10 0.11125323 0.1121517 0.11522667 2.9636636 3.2345749 3.5332479 1 1 1 1 1 1
15 0.11126198 0.11230042 0.11562139 2.9640075 3.2453495 3.5575537 1 1 1 1 1 1
20 0.11127057 0.11255905 0.11666959 2.9646677 3.2664777 3.6078703 1 1 1 1 1 1
25 0.1112572 0.11269149 0.11745156 2.9660005 3.3071806 3.7340506 1 1 1 1 1 0.99
30 0.11124632 0.11341501 0.12061535 2.9690579 3.3881464 4.1127622 1 1 1 1 1 0.92
35 0.11124124 0.11564802 0.13105052 2.9774782 3.6146814 5.4890617 1 1 1 1 0.96 0.64
40 0.1112401 0.12314971 0.1686382 3.0102998 4.4736805 nan 1 1 1 1 0.75 0.1
45 0.11126036 0.15142918 nan 3.2255455 nan nan 1 0.9 0 1 0.08 0


==> figures/data/figMSEcdf_opt.dat <==
cdf peb rmse
0.01 0.06784028 0.067525365
0.02 0.06822558 0.06803425
0.03 0.068348894 0.069157823
0.04 0.069079136 0.069587119
0.05 0.069681252 0.069966269
0.06 0.070411433 0.070488324
0.07 0.070457717 0.07078029
0.08 0.0718764 0.071203647
0.09 0.07261617 0.071717169
0.1 0.072856223 0.072099569
0.11 0.073215525 0.072327385
0.12 0.073315195 0.072839642
0.13 0.073496699 0.074479406
0.14 0.073977473 0.075547822
0.15 0.074057966 0.075722001
0.16 0.074273765 0.076004661
0.17 0.076398518 0.076987766
0.18 0.076729168 0.077217392
0.19 0.076968971 0.077727313
0.2 0.077571262 0.077883157
0.21 0.077659004 0.078047284
0.22 0.078122533 0.078384813
0.23 0.078763193 0.07869534
0.24 0.079153546 0.078696677
0.25 0.079429926 0.078873746
0.26 0.080131299 0.079740533
0.27 0.080432309 0.080231641
0.28 0.080458766 0.080454698
0.29 0.082208314 0.080620148
0.3 0.082638027 0.083942314
0.31 0.083674181 0.083965093
0.32 0.084750732 0.084043106
0.33 0.084877094 0.084260716
0.34 0.085445865 0.0852436
0.35 0.086058543 0.086200408
0.36 0.086514813 0.086568425
0.37 0.088079996 0.086689884
0.38 0.090421905 0.089715254
0.39 0.090467349 0.090202909
0.4 0.090903983 0.092131524
0.41 0.093140774 0.092837638
0.42 0.09314631 0.093214881
0.43 0.09453059 0.094295606
0.44 0.094859925 0.094569475
0.45 0.096033072 0.094825742
0.46 0.09646075 0.09493607
0.47 0.096974014 0.095006242
0.48 0.097562115 0.095613638
0.49 0.097581441 0.096465064
0.5 0.098023926 0.096812999
0.51 0.098034392 0.09740131
0.52 0.098605256 0.098023178
0.53 0.098838552 0.098544054
0.54 0.098979791 0.099282138
0.55 0.099737543 0.100067
0.56 0.10132843 0.10026406
0.57 0.10507285 0.10191425
0.58 0.10600155 0.10232812
0.59 0.10606595 0.10268099
0.6 0.10615167 0.10358387
0.61 0.10683435 0.1036638
0.62 0.10688869 0.10422384
0.63 0.10830392 0.10473476
0.64 0.10841572 0.10767266
0.65 0.10858336 0.10819947
0.66 0.10867866 0.1137984
0.67 0.11539547 0.11549487
0.68 0.11553238 0.11576131
0.69 0.11626165 0.11598795
0.7 0.11664598 0.11641574
0.71 0.11825115 0.11648115
0.72 0.11893676 0.11910534
0.73 0.12035335 0.11973529
0.74 0.12262378 0.12252542
0.75 0.12267862 0.1227991
0.76 0.12848012 0.12479237
0.77 0.13423781 0.12980818
0.78 0.14073996 0.13200997
0.79 0.14196702 0.13785762
0.8 0.14267809 0.13956352
0.81 0.14451039 0.14205882
0.82 0.14509987 0.15099044
0.83 0.14728813 0.1516673
0.84 0.1503317 0.15268162
0.85 0.15338029 0.15340373
0.86 0.15836871 0.16157113
0.87 0.16367384 0.16540857
0.88 0.16838326 0.16908389
0.89 0.17941645 0.18017677
0.9 0.18297752 0.18429228
0.91 0.18416715 0.18506993
0.92 0.18461226 0.18517122
0.93 0.18570688 0.18948602
0.94 0.1906638 0.19054055
0.95 0.19206976 0.19071226
0.96 0.19289987 0.19229218
0.97 0.23497849 0.22566637
0.98 0.23922697 0.25630582
0.99 0.27841334 0.27419916
1 0.27853216 0.29889332


==> figures/data/figMSEcdf_unopt.dat <==
cdf peb rmse
0.01 0.48369373 0.44711876
0.02 0.48638975 0.46041443
0.03 0.4953571 0.46709075
0.04 0.4957905 0.4861516
0.05 0.50652627 0.4921226
0.06 0.50719036 0.50598905
0.07 0.51286408 0.51617083
0.08 0.52205867 0.5183468
0.09 0.53203695 0.52743832
0.1 0.53217504 0.532155
0.11 0.53723867 0.53295891
0.12 0.53848557 0.53726924
0.13 0.54312717 0.54001816
0.14 0.54472489 0.54384699
0.15 0.56530225 0.55725288
0.16 0.5659655 0.56256189
0.17 0.56608685 0.56323349
0.18 0.57937617 0.56622189
0.19 0.58828826 0.57206871
0.2 0.59802445 0.57232669
0.21 0.60598505 0.58389431
0.22 0.61212992 0.61619564
0.23 0.63282395 0.62140527
0.24 0.64448757 0.63898984
0.25 0.64483951 0.64348501
0.26 0.65043709 0.65981373
0.27 0.65220262 0.67519606
0.28 0.66177261 0.69046523
0.29 0.67466325 0.69660312
0.3 0.67728032 0.71139395
0.31 0.69160948 0.72390843
0.32 0.74179316 0.73769931
0.33 0.7429572 0.7405212
0.34 0.74525089 0.74668076
0.35 0.81129437 0.80319986
0.36 0.8614454 0.83047969
0.37 0.87096646 0.89577699
0.38 0.88206609 0.90176606
0.39 0.88237266 0.9181281
0.4 0.92778823 0.97945694
0.41 0.93125149 0.98734717
0.42 0.96463284 0.99500699
0.43 0.96940134 1.0031075
0.44 0.99315502 1.0054244
0.45 0.99733188 1.0097306
0.46 1.0076041 1.0231235
0.47 1.0308406 1.0487014
0.48 1.0390715 1.0553023
0.49 1.0406232 1.0581884
0.5 1.0444923 1.0654348
0.51 1.0651602 1.0833893
0.52 1.1037825 1.0855137
0.53 1.1514765 1.1517275
0.54 1.172842 1.1963656
0.55 1.2461984 1.2223604
0.56 1.2670248 1.2688703
0.57 1.2797817 1.2751295
0.58 1.2809872 1.2877924
0.59 1.3327899 1.3022191
0.6 1.3382192 1.315046
0.61 1.358947 1.3178553
0.62 1.3639724 1.3262054
0.63 1.3891419 1.3700825
0.64 1.4608109 1.4142878
0.65 1.4722447 1.4150244
0.66 1.4868359 1.483015
0.67 1.4966578 1.52267
0.68 1.5351347 1.5672884
0.69 1.5709633 1.602219
0.7 1.649669 1.660418
0.71 1.6818385 1.7015878
0.72 1.7073615 1.7736539
0.73 1.7280085 1.7805847
0.74 1.7505035 1.785701
0.75 1.7513219 1.9289241
0.76 1.8397606 2.0166351
0.77 1.8427009 2.028621
0.78 2.0702361 2.0513647
0.79 2.1043108 2.1622725
0.8 2.2823818 2.2866445
0.81 2.3131463 2.3197321
0.82 2.317444 2.3871265
0.83 2.3674814 2.4179678
0.84 2.3875429 2.4401966
0.85 2.4097869 2.456499
0.86 2.459096 2.5014935
0.87 2.4706741 2.5109351
0.88 2.7194642 2.7148318
0.89 2.7509412 2.7345454
0.9 2.8836543 2.7585341
0.91 2.9794278 3.1478508
0.92 3.1577994 3.1597679
0.93 4.1497223 4.4668442
0.94 4.8161914 4.7917398
0.95 4.935445 5.2155431
0.96 6.6906982 6.6660633
0.97 12.330074 13.655246
0.98 13.191229 15.14581
0.99 14.94055 15.302568
1 153.26307 29.453037


==> figures/data/figMSEcdf_xl.dat <==
cdf peb rmse
0.01 0.083594427 0.077345922
0.02 0.084983966 0.079812574
0.03 0.088380137 0.085703648
0.04 0.090327941 0.088109847
0.05 0.091399613 0.088703728
0.06 0.093390106 0.088726289
0.07 0.093732078 0.092415206
0.08 0.094871001 0.095409087
0.09 0.10300186 0.096128947
0.1 0.10471753 0.098848745
0.11 0.1048343 0.10275023
0.12 0.10635437 0.10659301
0.13 0.10654545 0.10796804
0.14 0.11099225 0.11270452
0.15 0.11490685 0.11391441
0.16 0.1154636 0.12078088
0.17 0.11560816 0.12104536
0.18 0.12587847 0.12135497
0.19 0.12647722 0.12458411
0.2 0.13197137 0.13502082
0.21 0.13610241 0.14091002
0.22 0.13957688 0.14318958
0.23 0.14674861 0.14398397
0.24 0.15545892 0.14569168
0.25 0.15603088 0.14860607
0.26 0.1570624 0.15791273
0.27 0.15732668 0.16021544
0.28 0.15849058 0.16092798
0.29 0.16021489 0.16184119
0.3 0.1657959 0.1627211
0.31 0.17596806 0.16709845
0.32 0.18795607 0.18788805
0.33 0.18881225 0.1932353
0.34 0.18944448 0.19418454
0.35 0.19866629 0.19662101
0.36 0.20447804 0.19785475
0.37 0.22128044 0.2140733
0.38 0.22363749 0.2263096
0.39 0.24778438 0.23458845
0.4 0.26665665 0.25070726
0.41 0.26772613 0.26395249
0.42 0.27688868 0.27112457
0.43 0.28017748 0.27424426
0.44 0.2828636 0.27778005
0.45 0.28692032 0.28330133
0.46 0.29640697 0.29654126
0.47 0.29702079 0.2980401
0.48 0.30469111 0.31076211
0.49 0.30831114 0.31783946
0.5 0.3166163 0.32622969
0.51 0.36108952 0.3376125
0.52 0.3647248 0.34994849
0.53 0.37505491 0.37966826
0.54 0.38766942 0.38654778
0.55 0.42374364 0.43813588
0.56 0.42802104 0.44151828
0.57 0.45109882 0.46050783
0.58 0.4511124 0.47187311
0.59 0.4713758 0.48670281
0.6 0.49839691 0.52436651
0.61 0.5211862 0.52948756
0.62 0.52470391 0.53600836
0.63 0.54450236 0.5470641
0.64 0.54867109 0.55749364
0.65 0.58852931 0.56317302
0.66 0.64529394 0.63836416
0.67 0.66295545 0.643042
0.68 0.66810433 0.65262155
0.69 0.67125373 0.68417402
0.7 0.67754168 0.68733015
0.71 0.71581891 0.71267595
0.72 0.79315657 0.78698345
0.73 0.80334121 0.81116826
0.74 0.80707686 0.81300732
0.75 0.85254449 0.87316508
0.76 0.86092048 0.88947175
0.77 0.98311004 1.0308034
0.78 1.0299586 1.0323702
0.79 1.0331901 1.0361028
0.8 1.0381069 1.0404315
0.81 1.0403953 1.0553404
0.82 1.0405477 1.0584245
0.83 1.0405932 1.0686181
0.84 1.0420257 1.0759933
0.85 1.0586098 1.0839626
0.86 1.0653674 1.1015716
0.87 1.1107001 1.1113049
0.88 1.1277589 1.1308214
0.89 1.1353552 1.1781184
0.9 1.171447 1.2146602
0.91 1.2165433 1.2175391
0.92 1.2984341 1.2772442
0.93 1.2984359 1.2820788
0.94 1.298505 1.3394102
0.95 1.8856171 1.8442502
0.96 1.9327013 1.9680328
0.97 2.2361548 2.3393588
0.98 7.4952765 7.317538
0.99 10.323887 10.324629
1 49.130138 17.126962

